Systematic Search for Water Fountain Candidates using the Databases of Circumstellar Maser Sources

Water fountains (WFs) are thought to be objects in the morphological evolution of the circumstellar envelopes of low- and intermediate-mass evolved stars, transitioning from spherically symmetric to asymmetric shapes. We used databases of circumstellar 1612 MHz OH and 22.235 GHz H$_2$O maser sources to search for new WF candidates using the criterion of a larger velocity range of the H$_2$O maser emission compared to that of the OH maser emission. Thus, it is in principle possible to identify WFs with an H$_2$O velocity ranges smaller than those for the previously known WFs. For the OH maser line, we analyzed database entries of 8,474 observations from 2,195 sources, and 6,085 observations from 3,642 sources for H$_2$O maser line. After a close examination of the velocity ranges and line profiles, we identified 11 sources that meet the criterion mentioned above. We examined the IRAS colors of the selected sources and found that two of them (IRAS 19069+0916 and IRAS 19319+2214) are in the color region for post-AGB stars. We find that the maser velocity criterion can discover other astrophysically interesting objects than just WFs. Such objects may include peculiar planetary nebulae with maser emissions and stellar merger remnants.

==> H2O-maser-source-catalog.txt <==
|index|      source name| R.A.(J2000)|  DEC(J2000)| WISE R.A.| WISE DEC|low veloc|high veloc|veloc width|  image-inspec|                                  reference|
     0   IRAS 00007+5524     0 3 19.6     +55 41 3   0 3 21.5  55 40 52     -19.5      -15.9         3.6   point source                 KIM10, TAK01, TAK94, VAL01* 
     1   IRAS 00050-2546     0 7 36.2    -25 29 39   0 7 36.3 -25 29 40      -2.0       24.1        26.1   point source          KIM10, LEP77, TAK01, TAK94, VAL01* 
     2   IRAS 00170+6542   0 19 51.28  +65 59 30.4  0 19 51.3  65 59 31     -65.0      -58.0         7.0   point source                               CHO17, YUN13* 
     3   IRAS 00206+6555      0 23 26     +66 12 6                          -70.0      -65.5         4.5 crowded region                                      SUN07* 
     4   IRAS 00259+5625    0 28 44.8     +56 42 7                          -87.0       -7.0        80.0              !                                      SUN07* 
     5   IRAS 00267+6511    0 29 36.5    +65 27 50                          -23.5      -20.0         3.5 crowded region                                      SUN07* 
     6   IRAS 00338+6312    0 36 47.5     +63 29 2                          -27.0      -13.5        13.5            YSO                                      SUN07* 
     7   IRAS 00340+6619    0 36 58.6    +66 36 13                          -32.0      -26.0         6.0 crowded region                                      SUN07* 
     8   IRAS 00340+6251    0 36 59.3      +63 8 2  0 36 59.4    63 8 2     -59.5      -58.7         0.8   point source                        TAK01, TAK94, VAL01* 
     9   IRAS 00342+6347    0 37 12.9     +64 4 14                          -29.5      -12.0        17.5            YSO                                      SUN07* 
    10   IRAS 00428+6854    0 45 57.3    +69 10 59   0 46 0.2  69 10 54     -36.9      -13.4        23.5   point source          KIM10, TAK01, TAK94, VAL01*, YUN13 
    11   IRAS 00468+6508      0 49 58     +65 25 1                          -72.0      -68.5         3.5            YSO                                      SUN07* 
    12   IRAS 00494+5617    0 52 25.2    +56 33 54                          -48.0        6.0        54.0            YSO                                      SUN07* 
    13   IRAS 01037+1219     1 6 25.7    +12 35 54   1 6 26.0  12 35 53      -5.4       20.6        26.0   point source                 KIM10, TAK01, TAK94, VAL01* 
    14   IRAS 01265+4624    1 29 33.6    +46 39 35  1 29 33.3  46 39 33     -15.0      -11.0         4.0   point source                                      VAL01* 
    15            SV Psc   1 46 35.34    +19 5 4.5  1 46 35.3    19 5 4       7.4        7.4         0.0   point source                                      YOO14* 
    16   IRAS 01556+4511   1 58 44.33   +45 26 6.9  1 58 44.4   45 26 7      -9.0       -0.3         8.7   point source                                      TAK01* 
    17   IRAS 02044+6031      2 8 4.7     +60 46 2                          -61.5      -59.5         2.0 crowded region                                      SUN07* 
    18   IRAS 02168-0312   2 19 20.79   -2 58 39.5                           42.0       50.0         8.0   point source                 ETO17, KIM10, NEU21, TAK01* 
    19   IRAS 02192+5821    2 22 51.7    +58 35 12  2 22 51.7  58 35 11     -47.3      -30.9        16.4   point source                 KIM10, TAK01, TAK94, VAL01* 
    20   IRAS 02219+6152    2 25 40.5     +62 5 52                         -100.5       18.0       118.5            YSO                                      SUN07* 
    21             R Cet    2 26 2.32   -0 10 41.8   2 26 2.3   0 10 42      30.9       30.9         0.0   point source                                      KIM10* 
    22   IRAS 02232+6138     2 27 4.1    +61 52 22                         -117.0        6.0       123.0            YSO                                      SUN07* 
    23             R Tri    2 37 2.34  +34 15 51.4   2 37 2.4  34 15 51      55.5       55.5         0.0   point source                                      KIM10* 
    24   IRAS 02351-2711    2 37 23.6    -26 58 39  2 37 23.1 -26 58 42      -7.3       -2.0         5.3   point source                        DEG89, TAK01, VAL01* 
    25   IRAS 02404+2150    2 43 16.7     +22 3 34  2 43 15.4   22 3 40     -49.2      -41.6         7.6   point source                        KIM13, TAK01, VAL01* 
    26   IRAS 02395+6244    2 43 28.7     +62 57 5                          -86.0      -61.0        25.0 crowded region                               SUN07*, ZUC87 
    27             W Hor    2 44 14.6     -54 18 6  2 44 14.7  -54 18 4       3.0        3.0         0.0   point source                                      DEG89* 
    28   IRAS 02420+1206    2 44 44.9     +12 19 0  2 44 45.5   12 19 3      17.6       21.1         3.5   point source                        TAK01, TAK94, VAL01* 
    29             T Ari  2 48 19.627 +17 30 33.77  2 48 19.7  17 30 34      -4.3        0.1         4.4   point source                               KIM10, TAK94* 
    30   IRAS 03074-8732    2 52 23.2    -87 20 20  2 52 26.0 -87 20 21       0.0        0.0         0.0   point source                                      DEG89* 
    31   IRAS 02485+6902     2 53 7.2    +69 14 36   2 53 6.3  69 14 35     -40.5       35.0        75.5   point source                               LEP77, SUN07* 
    32   IRAS 02541+6208    2 58 13.7    +62 20 31                          -59.0      -38.0        21.0 crowded region                                      SUN07* 
    33   IRAS 02587+2136    3 1 34.72  +21 48 12.2   3 1 34.7  21 48 12     -38.2      -38.2         0.0   point source                                      TAK01* 
    34   IRAS 02593+6016     3 3 17.9    +60 27 52                          -37.5      -30.0         7.5            YSO                                      SUN07* 
    35   IRAS 03035+5819     3 7 25.6    +58 30 52                          -66.5      -27.5        39.0 crowded region                                      SUN07* 
    36   IRAS 03152+5740     3 19 8.3    +57 51 50                           19.5       22.5         3.0 crowded region                                      SUN07* 
    37     L 1448 U-star    3 25 38.5     +30 44 4                          -18.5      -13.0         5.5            YSO                                      SUN07* 
    38   IRAS 03234+5843    3 27 28.3     +58 54 8                          -15.0       -9.0         6.0            YSO                                      SUN07* 
    39   IRAS 03259+3105     3 29 3.1    +31 15 53                            2.5       11.5         9.0 crowded region                                      SUN07* 
    40   NGC 1333 IRAS4A    3 29 10.3    +31 13 32                            7.0       10.5         3.5            YSO                                      SUN07* 
    41   NGC 1333 IRAS4B      3 29 12     +31 13 9                           10.5       13.5         3.0            YSO                                      SUN07* 
    42   IRAS 03287-1535    3 31 3.83  -15 24 51.5                           -5.6       -5.0         0.6   point source                               KIM13, TAK01* 
    43   IRAS 03318-1619   3 34 12.48   -16 9 50.7  3 34 12.5  -16 9 51      24.1       25.6         1.5   point source                               KIM10, TAK01* 
    44   IRAS 03453+3207    3 48 32.2    +32 16 43  3 48 32.3  32 16 44     -43.0      -19.0        24.0   point source                                      VAL01* 
    45   IRAS 03461+6727      3 50 57    +67 36 50  3 50 57.7  67 36 52     -40.0      -36.0         4.0   point source                                      YUN13* 
    46   IRAS 03507+1115   3 53 28.84  +11 24 22.6  3 53 29.4  11 24 26      22.8       44.3        21.5   point source                        KIM10, TAK01*, TAK94 
    47   IRAS 03507+1115      3 53 31    +11 24 32                           30.0       46.9        16.9              !                                      VAL01* 
    48   IRAS 03507+3623     3 54 1.8    +36 32 18   3 54 2.3  36 32 18    -100.0      -84.0        16.0   point source                                      VAL01* 
    49   IRAS 03598-1353      4 2 8.7    -13 44 56    4 2 8.8 -13 44 55       0.8        9.2         8.4   point source                               KIM10, TAK01* 
    50   IRAS 03599+1632       4 2 46    +16 40 35   4 2 45.7  16 40 34       8.2        8.2         0.0   point source                                      TAK01* 
    51             U Men     4 9 35.5    -81 51 17   4 9 35.6 -81 51 18      18.0       18.0         0.0   point source                                      DEG89* 
    52   IRAS 04064+3321     4 9 36.9    +33 29 38   4 9 38.1  33 29 37       4.6        5.7         1.1   point source                                      VAL01* 
    53   IRAS 04094-2515    4 11 31.5     -25 7 56  4 11 31.0   -25 8 2      -0.7        0.2         0.9   point source                 KIM10, TAK01, TAK94, VAL01* 
    54   IRAS 04157-1837      4 17 56    -18 30 26                           46.9       51.5         4.6   point source                                      VAL01* 
    55   IRAS 04166+4056    4 20 3.16   +41 3 50.1   4 20 3.2   41 3 50     -29.6      -18.8        10.8   point source                               KIM13, TAK01* 
    56   IRAS 04209+4800    4 24 40.4   +48 7 24.2  4 24 40.4   48 7 24     -27.0      -11.0        16.0   point source                                      YUN13* 
    57   IRAS 04255+1003    4 28 17.9     +10 9 52  4 28 18.0   10 9 45      13.8       15.7         1.9   point source                        KIM10, TAK01, VAL01* 
    58   IRAS 04271+3502    4 30 25.8     +35 9 13                           -7.0        9.0        16.0 crowded region                                      SUN07* 
    59   IRAS 04280+2722     4 31 7.2    +27 29 23   4 31 7.2  27 29 24      -6.5       -6.5         0.0   point source                                      TAK01* 
    60   IRAS 04287+1801    4 31 33.9      +18 8 5                            4.5       11.0         6.5 crowded region                                      SUN07* 
    61   IRAS 04311-0004   4 33 44.89    +0 1 36.8  4 33 44.9    0 1 37     -12.0       -9.7         2.3   point source                               KIM13, TAK01* 
    62   IRAS 04324+5106    4 36 19.7    +51 12 44                          -37.5       -3.5        34.0 crowded region                                      SUN07* 
    63             R Dor  4 36 45.591   -62 4 37.8                            5.6        5.6         0.0   point source                                      LEP76* 
    64            RX Tau   4 38 14.56    +8 20 9.2  4 38 14.5    8 20 9     -44.0      -44.0         0.0   point source                                      KIM10* 
    65    IRAS 0436+2547  4 39 13.373 +25 53 18.18                           11.8       11.8         0.0            YSO                                      ZUC87* 
    66   IRAS 04387-3819   4 40 30.09   -38 14 6.9  4 40 30.1  -38 14 7       0.2        0.2         0.0   point source                                      TAK01* 
    67   IRAS 04382-1417   4 40 32.75   -14 12 2.4  4 40 32.8  -14 12 3      -3.9        0.8         4.7   point source                               KIM10, TAK01* 
    68   IRAS 04396+0647    4 42 21.3     +6 52 39  4 42 21.3   6 52 40      12.1       14.4         2.3   point source                               CHO17, VAL01* 
    69          SVS01835     4 57 3.5     -84 16 7   4 57 1.6  -84 16 5      -6.0       -6.0         0.0   point source                                      DEG89* 
    70            TX Cam    5 0 51.21  +56 10 54.2   5 0 51.1  56 10 54      11.3       11.3         0.0   point source                                      CHO14* 
    71   IRAS 04579+4703     5 1 39.7     +47 7 23                          -25.0      -13.5        11.5 crowded region                                      SUN07* 
    72   IRAS 05027-2158    5 4 50.84  -21 54 16.5   5 4 50.9 -21 54 17     -30.5      -25.9         4.6   point source                        KIM10, TAK01*, TAK94 
    73   IRAS 05073+5248    5 11 19.3    +52 52 34  5 11 19.5  52 52 33     -11.3        3.2        14.5   point source                        KIM10, TAK94, VAL01* 
    74   IRAS 05137+3919    5 17 13.3    +39 22 14                          -34.0      -19.5        14.5            YSO                                      SUN07* 
    75   IRAS 05151+6312   5 19 52.56  +63 15 55.8  5 19 52.2  63 15 55      43.9       59.8        15.9   point source                        KIM10, TAK01*, TAK94 
    76             W Aur   5 26 54.57  +36 54 11.2  5 26 56.0   36 54 4    -144.6     -144.6         0.0   point source                                      YOO14* 
    77   IRAS 05274+3345    5 30 45.6    +33 47 52                           -9.0        3.0        12.0 crowded region                                      SUN07* 
    78   IRAS 05302-0537    5 32 41.7     -5 35 48                           -6.0       16.0        22.0              !                                      SUN07* 
    79           Orion-S    5 35 12.5     -5 24 11                          -57.0       54.5       111.5            YSO                                      SUN07* 
    80           Orion-A    5 35 14.5     -5 22 21                         -119.0       67.5       186.5            YSO                                      SUN07* 
    81   IRAS 05329-0512      5 35 27      -5 10 1                            0.0       20.0        20.0              !                                      SUN07* 
    82   IRAS 05339-0647    5 36 18.2     -6 45 46                            2.0        9.0         7.0            YSO                                      SUN07* 
    83   IRAS 05338-0624      5 36 19     -6 22 13                          -10.0       12.5        22.5              !                                      SUN07* 
    84   IRAS 05339-0647    5 36 20.9     -6 45 35                            2.5        9.0         6.5            YSO                                      SUN07* 
    85   IRAS 05335+3609    5 36 52.5    +36 10 49                          -22.5      -17.0         5.5 crowded region                                      SUN07* 
    86   IRAS 05345+2657    5 37 41.9    +26 59 12                          -19.0      -10.5         8.5 crowded region                                      SUN07* 
    87   IRAS 05345+3157    5 37 48.2    +31 59 24                          -25.0      -14.0        11.0            YSO                                      SUN07* 
    88   IRAS 05354+2458    5 38 32.9      +25 0 6  5 38 32.6    25 0 7      -1.2        6.0         7.2   point source                               KIM10, VAL01* 
    89   IRAS 05365-1404    5 38 52.6     -14 2 26  5 38 52.7  -14 2 27     -61.8      -58.0         3.8   point source                 KIM13, TAK01, TAK94, VAL01* 
    90   IRAS 05358+3543    5 39 10.4    +35 45 19                          -22.0      -13.0         9.0            YSO                                      SUN07* 
    91   IRAS 05361+3539    5 39 27.7    +35 40 43                          -20.5      -10.0        10.5 crowded region                                      SUN07* 
    92   IRAS 05375-0731    5 39 56.1     -7 30 26                           -1.5        9.5        11.0            YSO                                      SUN07* 
    93   IRAS 05373+2349    5 40 24.4    +23 50 54                          -25.5       14.0        39.5 crowded region                                      SUN07* 
    94   IRAS 05375+3536    5 40 52.5    +35 38 24                           -2.0        1.0         3.0            YSO                                      SUN07* 
    95   IRAS 05375+3540    5 40 52.5    +35 41 26                          -75.0        3.5        78.5              !                                      SUN07* 
    96    NGC 2024 FIR 6    5 41 45.2      -1 56 5                           13.0       17.0         4.0            YSO                                      SUN07* 
    97   IRAS 05388+3200    5 42 9.04   +32 2 23.9   5 42 9.1   32 2 24       5.2        5.8         0.6   point source                               KIM10, TAK01* 
    98   IRAS 05404-2343   5 42 33.23  -23 41 41.1  5 42 33.2 -23 41 41      66.0       66.0         0.0   point source                                      TAK01* 
    99   IRAS 05395+3055    5 42 44.6     +30 57 8                          -16.5      -12.5         4.0            YSO                                      SUN07* 
   100   IRAS 05423+2905    5 45 29.7      +29 7 4  5 45 29.9    29 7 5      19.0       27.0         8.0   point source                               CHO17, VAL01* 
   101   IRAS 05411+6957    5 46 44.1  +69 58 25.2                          -11.4       78.2        89.6   point source                               KIM10, TAK01* 
   102         IRC+70066  5 46 52.363   +69 58 3.6                          -10.2      -10.2         0.0              !                                      TAK94* 
   103   IRAS 05450-3142   5 46 56.31  -31 41 28.4  5 46 56.3 -31 41 28      62.4       63.8         1.4   point source                               KIM10, TAK01* 
   104   IRAS 05445+0020     5 47 4.5     +0 21 44                           -8.5       27.0        35.5              !                                      SUN07* 
   105   IRAS 05443+2707    5 47 27.4     +27 7 34                          -12.9       -9.6         3.3              !                               TAK94, VAL01* 
   106   IRAS 05443+2707    5 47 30.5     +27 8 10  5 47 30.2   27 8 13     -12.3      -10.3         2.0   point source                               KIM10, TAK01* 
   107   IRAS 05480+2545    5 51 10.8    +25 46 14                           -7.0       11.5        18.5            YSO                                      SUN07* 
   108            BC Tau  5 53 44.749 +24 14 45.03                            6.6        6.6         0.0              !                                      ZUC87* 
   109   IRAS 05528+2010    5 55 49.2    +20 10 31  5 55 49.1  20 10 31     -42.0      -36.0         6.0   point source          KIM10, NEU21, TAK01, TAK94, VAL01* 
   110   IRAS 05535+4822   5 57 23.94  +48 22 41.8  5 57 24.0  48 22 42      -4.7        4.6         9.3   point source                               KIM13, TAK01* 
   111   IRAS 05553+1631    5 58 13.9     +16 32 0                           -8.5       17.5        26.0 crowded region                                      SUN07* 
   112   IRAS 05554+2013    5 58 24.6    +20 13 57                           -3.0        0.0         3.0 crowded region                                      SUN07* 
   113             V Cam     6 2 32.3  +74 30 27.1   6 2 32.2  74 30 27       6.4        6.4         0.0   point source                                      CHO12* 
   114   IRAS 06017+1011     6 4 31.4    +10 10 55   6 4 31.4  10 10 57     -24.0      -15.1         8.9   point source                                      OHN13* 
   115   IRAS 06052-0533     6 7 43.5     -5 34 17                           17.0       21.0         4.0            YSO                                      SUN07* 
   116   IRAS 06053-0622     6 7 48.3     -6 22 54                           -6.5       23.5        30.0            YSO                                      SUN07* 
   117   IRAS 06055+2039     6 8 32.8    +20 39 16                            3.5       14.5        11.0            YSO                                      SUN07* 
   118   IRAS 06056+2131       6 8 41     +21 31 1                           -8.5       10.0        18.5            YSO                                      SUN07* 
   119   IRAS 06058+2138     6 8 54.1    +21 38 25                           -9.0        7.5        16.5            YSO                                      SUN07* 
   120             Gem 1      6 9 5.4    +21 50 20                          -25.0        5.5        30.5 crowded region                                      SUN07* 
   121   IRAS 06061+2151      6 9 7.8    +21 50 39                          -27.5       15.5        43.0            YSO                                      SUN07* 
   122   IRAS 06067+2138       6 9 48    +21 38 11                           -6.0       15.0        21.0            YSO                                      SUN07* 
   123   IRAS 06075+1643    6 10 27.4    +16 43 19                           22.5       27.0         4.5            YSO                                      SUN07* 
   124   IRAS 06084-0611    6 10 51.5     -6 11 27                          -39.5        4.0        43.5              !                                      SUN07* 
   125   IRAS 06103-0612    6 12 48.3     -6 13 19                            3.5       15.5        12.0              !                                      SUN07* 
   126   IRAS 06099+1800    6 12 54.4    +17 59 25                          -10.5       20.5        31.0            YSO                                      SUN07* 
   127   IRAS 06117+1350    6 14 36.6    +13 49 35                            4.0       23.5        19.5            YSO                                      SUN07* 
   128   IRAS 06127+1418    6 15 35.5     +14 17 2                           10.5       12.5         2.0 crowded region                                      SUN07* 
   129   IRAS 06190+1040    6 21 47.6    +10 39 22                           34.0       42.0         8.0 crowded region                                      SUN07* 
   130   IRAS 06193-0349   6 21 51.67     -3 50 42  6 21 51.5  -3 50 42     -16.0      -16.0         0.0   point source                                      TAK01* 
   131   IRAS 06291+0421    6 31 48.1     +4 19 31                           16.5       24.5         8.0            YSO                                      SUN07* 
   132         IRC+40156   6 33 15.75  +40 42 50.9  6 33 15.8  40 42 51     -16.9      -16.9         0.0   point source                                      KIM10* 
   133   IRAS 06306+0437    6 33 16.4     +4 34 57                           10.0       15.0         5.0            YSO                                      SUN07* 
   134          AFGL5201    6 34 26.2      -5 3 38                          -61.6      -59.2         2.4              !                 DEG89*, KIM13, TAK01, ZUC87 
   135   IRAS 06318+0420    6 34 32.3     +4 17 48                           -7.0       -3.5         3.5            YSO                                      SUN07* 
   136   IRAS 06300+6058    6 34 33.4    +60 56 29  6 34 33.4  60 56 27     -34.4      -18.5        15.9   point source                 KIM10, TAK01, TAK94, VAL01* 
   137   IRAS 06319+0415   6 34 37.63   +4 12 42.8                            6.0       11.0         5.0            YSO                                      YUN13* 
   138   IRAS 06331+1102      6 35 56     +11 0 18                           24.5       38.0        13.5            YSO                                      SUN07* 
   139            SY Mon  6 37 31.113  -1 23 19.83                          -56.9      -56.9         0.0              !                                      TAK94* 
   140   IRAS 06363+5954    6 40 46.5     +59 52 1  6 40 46.5   59 52 2     -18.5       -8.7         9.8   point source                 KIM10, TAK01, TAK94, VAL01* 
   141   IRAS 06382+1017     6 41 3.3     +10 15 1                           22.0       26.0         4.0 crowded region                                      SUN07* 
   142          Mon OB1D     6 41 3.9     +9 34 39                           -1.0        4.5         5.5            YSO                                      SUN07* 
   143   IRAS 06384+0932    6 41 10.8      +9 29 7                          -11.5       14.0        25.5              !                                      SUN07* 
   144            GS Mon    6 42 15.3   -9 39 44.3  6 42 15.3  -9 39 44      29.3       29.3         0.0   point source                                      CHO12* 
   145   IRAS 06423+0905     6 45 5.7      +9 2 17   6 45 5.6    9 2 18      32.2       36.5         4.3   point source                               TAK01, VAL01* 
   146   IRAS 06437+0009    6 46 16.3      +0 6 17                           43.5       47.0         3.5 crowded region                                      SUN07* 
   147   IRAS 06446+0029    6 47 12.9      +0 26 7                           39.5       52.0        12.5 crowded region                                      SUN07* 
   148   IRAS 06469+0333    6 49 37.5     +3 30 29  6 49 37.2   3 30 30      18.5       33.5        15.0   point source                                      SUN07* 
   149   IRAS 06501+0143    6 52 45.6     +1 40 15                           42.0       54.0        12.0 crowded region                                      SUN07* 
   150   IRAS 06500+0829   6 52 46.91     +8 25 19  6 52 47.0   8 25 19      -1.2       -1.2         0.0   point source                                      TAK01* 
   151   IRAS 07006-0654      7 3 5.1     -6 58 28                           19.0       37.5        18.5 crowded region                                      SUN07* 
   152   IRAS 07020-1618     7 4 20.9    -16 23 20                            7.0       11.5         4.5 crowded region                                      SUN07* 
   153            HN Mon     7 4 29.9      -8 57 9   7 4 29.9   -8 57 8      71.5       71.5         0.0   point source                                      CHO12* 
   154   IRAS 07024-1102     7 4 45.7     -11 7 14                            6.0       29.0        23.0            YSO                                      SUN07* 
   155   IRAS 07028-1100     7 5 13.1     -11 4 41                            9.0       22.0        13.0            YSO                                      SUN07* 
   156             V CMi     7 6 58.9     +8 52 37   7 6 58.8   8 52 37      16.6       16.6         0.0   point source                                      YOO14* 
   157            AM Gem    7 7 21.85  +28 17 55.9                          -53.6      -29.9        23.7   point source                                      YOO14* 
   158   IRAS 07045+2418     7 7 33.7    +24 13 19   7 7 34.3  24 13 19      37.4       41.1         3.7   point source                               CHO17, VAL01* 
   159   IRAS 07054-1039    7 7 49.38   -10 44 5.9   7 7 49.3 -10 43 47      41.2       56.1        14.9   point source                        KIM10, TAK01*, TAK94 
   160   IRAS 07077-1026     7 10 5.4    -10 31 46                           10.5       16.5         6.0            YSO                                      SUN07* 
   161   IRAS 07051+6601    7 10 5.89  +65 56 24.9   7 10 5.9  65 56 25       3.8       10.4         6.6   point source                               KIM13, TAK01* 
   162   IRAS 07111-1211    7 13 29.9    -12 16 51                           12.0       21.5         9.5 crowded region                                      SUN07* 
   163            L2 Pup  7 13 32.318 -44 38 23.06  7 13 32.4 -44 38 20      39.0       39.0         0.0   point source                                      LEP76* 
   164  IRAS 07119-1210A    7 14 17.7    -12 16 14                           24.5       27.0         2.5            YSO                                      SUN07* 
   165          V578 Pup    7 17 5.76  -34 49 39.7   7 17 5.8 -34 49 39     -23.8      -23.8         0.0   point source                                      CHO12* 
   166   IRAS 07153-2411    7 17 27.8    -24 17 12  7 17 28.3 -24 17 14      50.1       50.1         0.0   point source                                      CHO12* 
   167   IRAS 07159-2156     7 18 7.4     -22 1 32                           19.5       22.5         3.0            YSO                                      SUN07* 
   168         IRC+40172   7 18 23.27   +38 3 11.1  7 18 23.2   38 3 11     -30.2      -30.2         0.0   point source                                      YOO14* 
   169   IRAS 07180-1314   7 20 19.55  -13 20 13.7  7 20 19.5 -13 20 14      48.8       48.8         0.0   point source                                      YOO14* 
   170   IRAS 07209-2540    7 22 58.1     -25 46 3  7 22 58.6  -25 46 2      -6.0       48.0        54.0   point source   KIM10, NEU17, NEU21, TAK01, TAK94, VAL01* 
   171   IRAS 07207-1435     7 23 1.3    -14 41 32                           41.5       67.5        26.0 crowded region                                      SUN07* 
   172   IRAS 07219-2538       7 24 3    -25 44 19                           16.5       19.5         3.0              !                                      SUN07* 
   173            TT Mon   7 25 40.62    -5 51 1.3  7 25 40.7   -5 51 1      43.0       43.0         0.0   point source                                      KIM13* 
   174   IRAS 07279-2038     7 30 5.3    -20 44 24                           65.0       76.0        11.0            YSO                                      SUN07* 
   175   IRAS 07304-2032   7 32 38.06  -20 39 29.2  7 32 38.1 -20 39 29      -3.9        1.7         5.6   point source                        KIM10, TAK01*, VAL01 
   176         IRC+30187  7 33 53.981 +30 30 39.21                            5.5        5.5         0.0              !                                      TAK94* 
   177   IRAS 07308+3037    7 33 57.6    +30 30 40  7 33 57.8  30 30 38      -6.5       17.1        23.6   point source                 KIM13, TAK01, VAL01*, ZUC87 
   178            DU Pup    7 35 3.98  -23 59 14.9   7 35 4.0 -23 59 15      58.1       58.1         0.0   point source                                      CHO12* 
   179   IRAS 07331+0021    7 35 41.2     +0 14 58  7 35 41.2   0 14 58      28.1       30.0         1.9   point source                        CHO17, SUA07*, YOO14 
   180            QX Pup   7 42 16.83  -14 42 52.1                           22.1       42.1        20.0 crowded region                               KIM10*, TAK01 
   181             S Gem    7 43 2.52  +23 26 58.2   7 43 2.6  23 26 58      94.9       94.9         0.0   point source                                      KIM10* 
   182   IRAS 07422-2001    7 44 27.9     -20 8 32                           26.0       62.5        36.5 crowded region                                      SUN07* 
   183   IRAS 07427-2400    7 44 51.9     -24 7 41                           61.0       81.5        20.5            YSO                                      SUN07* 
   184   IRAS 07433-2530    7 45 23.3    -25 37 50                           74.0       79.5         5.5            YSO                                      SUN07* 
   185   IRAS 07446-3210   7 46 34.15  -32 18 16.3  7 46 34.1 -32 18 16      19.5       31.9        12.4   point source                        DEG89, KIM10, TAK01* 
   186   IRAS 07445-2613    7 46 38.1    -26 20 37  7 46 38.3 -26 20 36      76.6       85.3         8.7   point source                        KIM13, TAK01, VAL01* 
   187   IRAS 07483-3319    7 50 13.6     -33 27 1  7 50 13.6  -33 27 4      23.5       29.0         5.5   point source                                      SUN07* 
   188   IRAS 07514-3257    7 53 20.1      -33 5 3                           15.0       20.5         5.5 crowded region                                      SUN07* 
   189   IRAS 07536-2830    7 55 40.4    -28 38 56  7 55 40.2 -28 38 55      38.5       52.7        14.2   point source                 DEG89, KIM10, TAK01, VAL01* 
   190          V407 Pup   7 57 54.09  -20 25 43.3  7 57 54.1 -20 25 43     -44.7      -44.7         0.0   point source                                      YOO14* 
   191            AS Pup    8 9 39.79  -38 10 28.4   8 9 39.8 -38 10 29     -31.9      -31.9         0.0   point source                                      CHO12* 
   192             R Cnc  8 16 33.788 +11 43 32.63  8 16 33.9  11 43 34      14.3       16.1         1.8   point source                               KIM10, TAK94* 
   193   IRAS 08357-1013     8 38 8.8    -10 24 17   8 38 8.5 -10 24 15      65.0       66.6         1.6   point source                               TAK01*, TAK94 
   194   IRAS 08500-3254     8 52 5.6   -33 5 43.9   8 52 5.7  -33 5 44      56.4       56.4         0.0   point source                                      YOO14* 
   195   IRAS 08534-1901    8 55 43.6    -19 13 26  8 55 43.8 -19 13 27       2.7        7.4         4.7   point source                 KIM13, TAK01, TAK94, VAL01* 
   196           MC79-11    8 58 54.5    -60 47 37  8 58 54.3 -60 47 36      42.0       42.0         0.0   point source                                      DEG89* 
   197   IRAS 09027-2758     9 4 51.8    -28 10 35   9 4 51.8 -28 10 35      86.4       86.4         0.0   point source                                      CHO17* 
   198   IRAS 09069+2527    9 9 52.62  +25 14 53.8   9 9 52.6  25 14 54      35.6       36.1         0.5   point source                               KIM10, TAK01* 
   199          SVSO4485    9 25 50.8     -24 0 38  9 25 51.2  -24 0 38      -1.9       14.1        16.0   point source                        DEG89*, LEP77, TAK01 
   200   IRAS 09331-1428    9 35 29.4    -14 41 28  9 35 30.2 -14 41 29      25.5       28.0         2.5   point source          KIM10, LEP76, TAK01, TAK94, VAL01* 
   201             Y Dra   9 42 22.73   +77 51 7.4  9 42 22.8   77 51 7      22.1       22.1         0.0   point source                                      YOO14* 
   202            IW Hya   9 45 15.15   -22 1 44.7  9 45 15.2  -22 1 45      46.5       46.5         0.0   point source                                      KIM10* 
   203   IRAS 09425+3444    9 45 34.5    +34 30 27  9 45 34.3  34 30 43      -1.5        0.1         1.6   point source                 KIM10, TAK01, TAK94, VAL01* 
   204             V Leo    10 0 1.92  +21 15 44.4   10 0 1.9  21 15 44     -26.8      -26.8         0.0   point source                                      KIM13* 
   205   IRAS 10189-3432   10 21 9.11  -34 47 18.7  10 21 9.1 -34 47 19     -18.6      -17.8         0.8   point source                               KIM10, TAK01* 
   206             R Uma 10 44 38.428 +68 46 32.34 10 44 38.4  68 46 32      38.0       43.5         5.5   point source                        KIM10, NAK16*, TAK94 
   207             W Leo 10 53 27.792 -14 14 52.52                           45.4       45.4         0.0              !                                      TAK94* 
   208   IRAS 10521+7208   10 55 40.2    +71 52 12                          -51.1      -49.6         1.5   point source                        KIM10, TAK01, VAL01* 
   209            RR Aql 10 57 33.297  -2 17 20.64                           27.9       27.9         0.0              !                                      TAK94* 
   210   IRAS 10580-1803    11 0 33.9    -18 19 28  11 0 33.9 -18 19 30       3.0       17.0        14.0   point source          KIM10, NEU21, TAK01, TAK94, VAL01* 
   211    G292.583-0.285 11 23 20.844 -61 22 26.58                          -13.0      -13.0         0.0 crowded region                                      WAL14* 
   212            AF Leo  11 27 53.14   +15 8 48.6 11 27 53.2   15 8 49       8.6        8.6         0.0   point source                                      KIM13* 
   213    G295.094-0.458 11 43 13.735 -62 17 14.25 11 43 13.7 -62 17 15      27.0       27.0         0.0   point source                                      WAL14* 
   214   IRAS 11445+4344   11 47 13.6    +43 28 17 11 47 13.8  43 28 16    -103.4      -96.1         7.3   point source                                      VAL01* 
   215   IRAS 11501-0719   11 52 45.4     -7 35 41 11 52 45.1  -7 35 48      34.9       41.7         6.8   point source                 KIM13, TAK01, TAK94, VAL01* 
   216            SV Vir   12 0 20.79   -10 11 4.9  12 0 20.8  -10 11 5      -2.4       -2.4         0.0   point source                                      KIM13* 
   217    G297.862-0.272  12 6 59.759 -62 42 18.68                          -11.2      -11.2         0.0   point source                                      WAL14* 
   218   IRAS 12120-0545   12 14 36.6       -6 2 9 12 14 36.7    -6 2 9       6.7        7.6         0.9   point source                 KIM10, TAK01, TAK94, VAL01* 
   219   IRAS 12405-6219   12 43 31.5    -62 36 14                          -23.6      -23.6         0.0 crowded region                                      SUA09* 
   220   IRAS 12449+3838   12 47 19.8    +38 22 31 12 47 19.6  38 22 31     -22.9      -22.3         0.6   point source                               KIM13, VAL01* 
   221    G303.707-0.414 12 58 19.964 -63 16 29.96 12 58 20.1 -63 16 30     -54.4      -54.4         0.0   point source                                      WAL14* 
   222   IRAS 12562+2324   12 58 38.6     +23 8 25 12 58 38.9   23 8 21      25.7       28.3         2.6   point source         DEG10B, KIM13, TAK01, TAK94, VAL01* 
   223   IRAS 13001+0527    13 2 37.7     +5 11 16  13 2 38.0    5 11 8       8.4       25.0        16.6   point source                        KIM10, TAK01, VAL01* 
   224            SW Vir   13 14 4.39   -2 48 25.1  13 14 4.3  -2 48 25       0.0        0.0         0.0   point source                                      KIM10* 
   225    G305.726+0.082 13 15 48.352 -62 39 25.83                          -49.4      -49.4         0.0            YSO                                      WAL14* 
   226    G305.943+0.029 13 17 44.054 -62 41 21.77                          -41.5      -40.9         0.6 crowded region                               WAL11, WAL14* 
   227             V CVn  13 19 27.77  +45 31 37.7 13 19 27.8  45 31 37       0.6        0.6         0.0   point source                                      KIM13* 
   228    G307.133+0.318 13 27 39.115 -62 15 29.74 13 27 39.1 -62 15 30     -48.3      -48.3         0.0   point source                                      WAL14* 
   229   IRAS 13269-2301  13 29 42.78  -23 16 52.8 13 29 42.8 -23 16 53     -12.6       15.0        27.6   point source                        KIM10, LEP77, TAK01* 
   230    G308.159-0.462 13 37 31.399 -62 51 54.53 13 37 31.4 -62 51 54       5.6        5.6         0.0   point source                                      WAL14* 
   231    G308.614-0.181 13 40 58.202  -62 30 17.4 13 40 58.2 -62 30 17     -11.8      -11.8         0.0   point source                                      WAL14* 
   232             C2123   13 47 45.8    -61 24 27 13 47 46.1 -61 24 30     -63.0      -63.0         0.0   point source                                      DEG89* 
   233   IRAS 13462-2807    13 49 2.1     -28 22 0  13 49 2.0  -28 22 4      32.7       43.4        10.7   point source                 KIM10, NEU17, TAK01, VAL01* 
   234        13483-5905   13 51 43.7    -59 20 15                          -27.0       27.0        54.0   point source                                     GOM15A* 
   235   IRAS 13492-0325  13 51 51.67     -3 40 34 13 51 51.7  -3 40 34     -47.0      -34.7        12.3   point source                        KIM13, TAK01*, YUN13 
   236   IRAS 13500-6106   13 53 34.5    -61 20 52 13 53 34.4 -61 20 52      39.9       40.0         0.1   point source                                      SUA09* 
   237   IRAS 13527-6117   13 56 17.9     -61 32 7 13 56 18.0  -61 32 7     -58.0      -22.1        35.9   point source                               DEG89*, WAL14 
   238            TW Cen  13 57 43.18     -31 4 11 13 57 43.2  -31 4 11       3.8        3.8         0.0   point source                                      KIM13* 
   239   IRAS 14020-3515    14 4 59.5    -35 29 48  14 4 59.9 -35 29 50       2.4        2.4         0.0   point source                                      TAK01* 
   240    G311.722+0.238  14 5 48.061 -61 21 31.25  14 5 48.1 -61 21 31     -72.3      -72.3         0.0   point source                                      WAL14* 
   241   IRAS 14040+1343    14 6 29.3     +13 29 2  14 6 29.6   13 29 6      48.0       48.7         0.7   point source                                      VAL01* 
   242    G312.114+0.009  14 9 29.381 -61 27 49.29                          -41.4      -41.4         0.0 crowded region                                      WAL14* 
   243   IRAS 14086-0730   14 11 18.5     -7 44 47 14 11 17.6  -7 44 50     -34.4      -15.0        19.4   point source                               TAK01, VAL01* 
   244   IRAS 14086-2839   14 11 34.4   -28 53 7.4 14 11 34.4  -28 53 8      -3.7       -3.7         0.0   point source                               KIM10, TAK01* 
   245   IRAS 14086-2839   14 11 35.4    -28 52 29                           -4.1       -3.1         1.0              !                                      VAL01* 
   246    G312.492-0.335 14 13 23.817 -61 40 35.04 14 13 23.8 -61 40 35     -31.7      -28.0         3.7   point source                               LEP77, WAL14* 
   247   IRAS 14219+2555   14 24 11.4    +25 42 15 14 24 11.6  25 42 13       0.9        4.7         3.8   point source                        KIM10, TAK01, VAL01* 
   248   IRAS 14247+0454   14 27 16.4     +4 40 44 14 27 16.4   4 40 41     -16.4      -13.3         3.1   point source          KIM10, LEP76, TAK01, TAK94, VAL01* 
   249        14249-5310   14 28 24.7     -53 24 4 14 28 24.8  -53 24 5     -19.8       -9.7        10.1   point source                                     GOM15A* 
   250             R Boo  14 37 11.54    +26 44 11 14 37 11.6  26 44 12     -43.2      -43.2         0.0   point source                                      KIM13* 
   251    G316.100-0.059 14 40 16.607   -60 7 6.83 14 40 16.7   -60 7 6     -41.7      -41.7         0.0   point source                                      WAL14* 
   252    IRAS14571-2135     15 0 1.8     -21 47 3   15 0 2.0  -21 47 4      34.0       34.0         0.0   point source                                      CHO17* 
   253   IRAS 14582-5926    15 2 11.3    -59 38 16  15 2 10.5 -59 38 14     -55.0      -55.0         0.0   point source                                      DEG89* 
   254    G319.345-0.336   15 4 8.743 -58 54 45.89   15 4 8.8 -58 54 46     -27.2      -27.2         0.0   point source                                      WAL14* 
   255   IRAS 15027-5959    15 6 43.7    -60 10 44  15 6 41.3 -60 10 37     -56.0      -56.0         0.0   point source                                      DEG89* 
   256   IRAS 15060+0947    15 8 25.6     +9 36 17  15 8 25.8   9 36 19     -14.4        3.0        17.4   point source                 KIM10, TAK01, VAL01*, YUN13 
   257   IRAS 15090-0549   15 11 41.2      -6 0 35 15 11 41.3   -6 0 41      11.0       14.8         3.8   point source                        KIM10, TAK01, VAL01* 
   258   IRAS 15099-5509     15 13 42    -55 20 40 15 13 41.8 -55 20 41     -19.0      -19.0         0.0   point source                                      DEG89* 
   259   IRAS 15103-5754   15 14 18.5     -58 5 20                          -70.0       10.0        80.0   point source                               SUA09*, WAL14 
   260   IRAS 15193+3132   15 21 23.6     +31 22 3 15 21 24.0   31 22 2       0.1       11.0        10.9   point source          KIM10, TAK01, TAK94, VAL01*, YUN13 
   261   IRAS 15193+1429   15 21 40.5    +14 18 30                           17.0       23.6         6.6              !                 KIM10, TAK01, TAK94, VAL01* 
   262   IRAS 15194-1829  15 22 19.06   -18 40 0.6 15 22 19.1  -18 40 1      -7.4       -2.0         5.4   point source                               KIM13, TAK01* 
   263   IRAS 15255+1944     15 27 47    +19 33 44 15 27 47.0  19 33 52      -1.8        8.8        10.6   point source                 KIM10, TAK01, TAK94, VAL01* 
   264 J15284369+0349430  15 28 43.69     +3 49 43 15 28 43.7   3 49 43      44.7       44.7         0.0   point source                                     DEG10B* 
   265   IRAS 15298+0348  15 32 24.84   +3 38 27.5 15 32 24.8   3 38 28      20.1       20.1         0.0   point source                                      TAK01* 
   266   IRAS 15287-5811   15 32 47.3     -58 21 9 15 32 46.6 -58 21 24     -62.0      -62.0         0.0   point source                                      DEG89* 
   267   IRAS 15410-0133   15 43 35.6     -1 42 35 15 43 36.8  -1 42 38      -4.0        0.2         4.2   point source                        KIM10, TAK01, VAL01* 
   268    G326.064-0.155 15 44 37.799   -55 3 5.83 15 44 37.9   -55 3 6     -74.6      -74.6         0.0   point source                                      WAL14* 
   269        15408-5413   15 44 39.8     -54 23 5 15 44 39.8  -54 23 5     -85.7      -75.9         9.8   point source                       GOM15A*, WAL11, WAL14 
   270    G326.458+0.323 15 44 46.255 -54 25 56.92 15 44 46.3 -54 25 57     -70.5      -70.5         0.0   point source                                      WAL14* 
   271    G326.555+0.062 15 46 24.102 -54 34 45.78 15 46 24.1 -54 34 45       3.5        3.5         0.0   point source                                      WAL14* 
   272   IRAS 15445-5449 15 48 19.498 -54 58 21.52                         -145.0      -35.0       110.0   point source                                      DEA07* 
   273        15452-5459   15 49 11.3     -55 8 51                          -83.0       22.0       105.0 crowded region                       DEA07, GOM15A*, LEP77 
   274      G327.41-0.07   15 51 32.1     -54 8 56                          -95.5      -65.9        29.6 crowded region                               WAL11*, WAL14 
   275    G327.657-0.365  15 54 8.586 -54 13 17.44                          -76.6      -76.6         0.0            YSO                                      WAL14* 
   276   IRAS 15528-1242  15 55 33.41   -12 51 5.6 15 55 33.4  -12 51 6     -20.1      -19.2         0.9   point source                               KIM13, TAK01* 
   277    G329.096+0.412 15 58 11.936  -52 42 9.22                          -52.9      -52.9         0.0            YSO                                      WAL14* 
   278   IRAS 15544-5332  15 58 18.83  -53 40 40.2 15 58 18.8 -53 40 40     -75.0      -72.0         3.0   point source                               DEA07*, GOM17 
   279   IRAS 15568-4513    16 0 22.5    -45 22 18  16 0 22.4 -45 22 18       8.0        8.0         0.0   point source                                      DEG89* 
   280   IRAS 15576-1212    16 0 23.2    -12 20 55  16 0 23.8 -12 20 57      -6.4       -2.3         4.1   point source                        KIM10, TAK01, VAL01* 
   281    G329.406+0.043  16 1 20.627 -52 46 49.19  16 1 19.5 -52 46 33     -87.8      -76.8        11.0   point source                               WAL11, WAL14* 
   282   IRAS 16011+4722   16 2 39.17  +47 14 25.3  16 2 39.1  47 14 26     -79.6      -72.6         7.0   point source                                      TAK01* 
   283    G329.557-0.503  16 4 29.396  -53 5 25.15  16 4 29.4  -53 5 26     -65.9      -65.9         0.0   point source                                      WAL14* 
   284            RZ Sco   16 4 36.13    -24 6 0.6  16 4 36.1   -24 6 1    -163.2     -163.2         0.0   point source                                      KIM13* 
   285   IRAS 16029-3041    16 6 8.15  -30 49 36.7   16 6 8.3 -30 49 34       7.5        7.5         0.0   point source                                      TAK01* 
   286    G330.468+0.031  16 6 36.818   -52 5 8.03                          -36.3      -36.3         0.0   point source                                      WAL14* 
   287    G330.143-0.389  16 6 52.463 -52 36 52.59  16 6 52.5 -52 36 53       2.1        2.1         0.0   point source                                      WAL14* 
   288    G330.716+0.171   16 7 11.89 -51 48 53.05  16 7 11.9 -51 48 51      70.2       70.2         0.0   point source                                      WAL14* 
   289    G330.850-0.431 16 10 28.613  -52 10 6.31                          -27.1      -27.1         0.0            YSO                                      WAL14* 
   290   IRAS 16091-1655  16 11 59.85   -17 3 14.2 16 11 59.9  -17 3 14      48.9       48.9         0.0   point source                                      CHO17* 
   291    G331.753-0.324 16 14 16.198  -51 28 23.2                          -23.2      -23.2         0.0            YSO                                      WAL14* 
   292    G333.057-0.102 16 19 14.539  -50 24 24.6                          -40.5      -40.5         0.0            YSO                                      WAL14* 
   293    G333.631-0.365 16 22 57.172 -50 11 19.77                          -70.3      -70.3         0.0            YSO                                      WAL14* 
   294      WRAY 15-1470   16 23 21.6    -27 40 13                           31.3       31.3         0.0   point source                                      CHO10* 
   295    G334.210+0.091 16 23 28.164 -49 27 23.88 16 23 28.2 -49 27 23     -63.1      -63.1         0.0   point source                                      WAL14* 
   296    G334.678+0.130 16 25 18.866  -49 5 43.44 16 25 18.9  -49 5 43     -89.8      -89.8         0.0   point source                                      WAL14* 
   297    G334.386-0.178 16 25 24.915  -49 31 9.56 16 25 24.9  -49 31 9    -123.7     -123.7         0.0   point source                                      WAL14* 
   298   IRAS 16235+1900   16 25 47.6    +18 53 33                          -19.4      -10.0         9.4   point source          KIM10, NEU17, TAK01, TAK94, VAL01* 
   299   IRAS 16222-4738   16 25 57.6     -47 45 6 16 25 57.6  -47 45 6     -13.0      -13.0         0.0   point source                                      DEG89* 
   300            IRS 43     16 27 27    -24 40 50                           28.5       31.5         3.0            YSO                                      SUN07* 
   301   IRAS 16244-2432   16 27 27.8    -24 39 31                           12.0       19.0         7.0            YSO                                      SUN07* 
   302   IRAS 16306+7223   16 29 57.9  +72 16 49.2 16 29 57.9  72 16 49      -8.9       -8.0         0.9   point source                        KIM10, TAK01*, TAK94 
   303    G336.124+0.264 16 30 46.746  -47 57 33.2 16 30 46.7 -47 57 33     -49.7      -49.7         0.0   point source                                      WAL14* 
   304   IRAS 16293-2422   16 32 22.8    -24 28 33                           -9.5       13.5        23.0            YSO                                      SUN07* 
   305             R Dra  16 32 40.22  +66 45 17.9 16 32 40.2  66 45 18    -121.4     -121.4         0.0   point source                                      KIM13* 
   306   IRAS 16292-5004    16 33 0.3    -50 10 56 16 32 58.5 -50 10 49       1.0        1.0         0.0   point source                                      DEG89* 
   307             T Oph  16 33 43.54   -16 7 54.3 16 33 43.6  -16 7 55     -31.0      -31.0         0.0   point source                                      CHO12* 
   308    G336.242-0.494 16 34 35.076 -48 23 22.37 16 34 35.1 -48 23 22     -56.5      -56.5         0.0   point source                                      WAL14* 
   309   IRAS 16314-5018 16 35 14.944 -50 24 15.19 16 35 15.0 -50 24 16     -65.0      -62.0         3.0   point source                                      DEA07* 
   310    G336.988-0.323 16 36 50.311 -47 43 24.64                          -45.9      -45.9         0.0 crowded region                                      WAL14* 
   311   IRAS 16333-4807    16 37 6.1    -48 13 42  16 37 6.6 -48 13 43     -42.2      -42.2         0.0   point source                                      SUA09* 
   312    IRAS 1634-3814 16 37 40.017 -38 20 17.19 16 37 41.3 -38 20 25     135.6      143.5         7.9   point source                                      ZUC87* 
   313    G337.860+0.271 16 37 41.492 -46 40 40.68 16 37 41.5 -46 40 40     -42.7      -42.7         0.0   point source                                      WAL14* 
   314    G337.994-0.124 16 39 55.745 -46 50 29.58                          -89.2      -89.2         0.0 crowded region                                      WAL14* 
   315    G338.280-0.187 16 41 18.773  -46 40 9.49                          -90.3      -90.3         0.0 crowded region                                      WAL14* 
   316    G339.515+0.274 16 43 59.748  -45 26 8.34 16 43 59.7  -45 26 8     -13.7      -13.7         0.0   point source                                      WAL14* 
   317    G339.169-0.287  16 45 7.933   -46 3 51.1                          -19.5       10.0        29.5 crowded region                               CHO12, WAL14* 
   318    G339.532-0.415  16 47 3.104 -45 52 19.32                          -51.0      -44.7         6.3            YSO                               FOK12, WAL14* 
   319               W26   16 47 5.15  -45 50 35.5                          -39.3      -39.3         0.0              !                                      FOK12* 
   320   IRAS 16460-4022   16 49 33.7    -40 27 38 16 49 33.7 -40 27 37     -42.0      -42.0         0.0   point source                                      DEG89* 
   321    IRAS16469-3211   16 50 10.8    -32 16 58 16 50 12.2  -32 17 1      40.0       40.0         0.0   point source                                      CHO17* 
   322            AF Sco  16 50 25.61  -25 33 37.4 16 50 25.6 -25 33 38      56.5       56.5         0.0   point source                                      CHO17* 
   323   IRAS 16486-3014   16 51 49.4    -30 19 50 16 51 49.4  -30 20 8      47.7       47.7         0.0   point source                                      CHO17* 
   324   IRAS 16503+0529   16 52 47.6     +5 24 29 16 52 48.2   5 24 27     -48.6      -47.1         1.5   point source                        TAK01, TAK94, VAL01* 
   325    G342.004+0.251  16 53 4.889 -43 32 47.72  16 53 4.8 -43 32 47     -42.2      -42.2         0.0   point source                                      WAL14* 
   326          V970 Oph  16 54 46.42   +7 40 26.8 16 54 46.4   7 40 27      50.0       50.0         0.0   point source                                      CHO17* 
   327            MV Her   16 58 12.1    +22 47 50 16 58 12.1  22 47 50      -5.4       -5.4         0.0   point source                                      KIM10* 
   328   IRAS 16552-3050  16 58 27.76   -30 55 6.2 16 58 27.3  -30 55 8     -66.8      114.8       181.6   point source                               SUA07, YOO14* 
   329    G343.191-0.378 16 59 51.343  -43 0 48.39 16 59 51.4  -43 0 49    -107.6     -107.6         0.0   point source                                      WAL14* 
   330   IRAS 16574-1032   17 0 13.24   -10 37 0.4  17 0 13.3  -10 37 0     -51.1      -31.1        20.0   point source                               KIM10, TAK01* 
   331    G344.296+0.154  17 1 16.244  -41 48 54.3  17 1 16.3 -41 48 54     -28.7      -28.7         0.0   point source                                      WAL14* 
   332      G344.89+0.12      17 3 23     -41 22 1  17 3 21.7 -41 21 60     -37.6      -25.1        12.5   point source                               WAL11*, WAL14 
   333   IRAS 17004-4119  17 3 56.206 -41 23 59.25                          -25.0      -16.0         9.0 crowded region                        DEA07*, WAL11, WAL14 
   334    G344.788-0.255  17 4 37.108 -41 40 30.34  17 4 37.1 -41 40 31      -5.8       13.5        19.3   point source                              GOM15A, WAL14* 
   335    G345.437-0.074  17 5 56.592  -41 2 55.76                          -16.5      -16.5         0.0 crowded region                                      WAL14* 
   336   IRAS 17034-1024   17 6 10.81  -10 28 59.2  17 6 10.8 -10 28 59       1.3        2.9         1.6   point source                        KIM10, TAK01*, TAK94 
   337            VV Her  17 7 16.571 +17 10 18.78                          -78.4      -77.4         1.0              !                               KIM10, TAK94* 
   338    G345.916-0.071  17 7 27.416 -40 39 51.84  17 7 27.4 -40 39 51    -141.8     -141.8         0.0   point source                                      WAL14* 
   339   IRAS 17043-3145   17 7 35.78  -31 49 29.8  17 7 35.8 -31 49 30     -14.0      -12.7         1.3   point source                               KIM13, TAK01* 
   340   IRAS 17048-1601   17 7 45.79     -16 5 34  17 7 45.8  -16 5 34     -37.3      -37.3         0.0   point source                                      TAK01* 
   341   IRAS 17055-0216    17 8 10.2     -2 20 21  17 8 10.3  -2 20 22     -47.5      -45.9         1.6   point source                                      YUN14* 
   342    G345.797-0.361  17 8 18.327  -40 56 0.55  17 8 18.3  -40 56 1     -97.2      -97.2         0.0   point source                                      WAL14* 
   343    G346.527-0.120  17 9 34.843 -40 12 14.35  17 9 34.9 -40 12 14     -47.4      -47.4         0.0   point source                                      WAL14* 
   344    G346.456-0.223  17 9 47.615 -40 19 19.04                         -101.9     -101.9         0.0   point source                                      WAL14* 
   345    G346.476-0.231  17 9 53.448 -40 18 39.22  17 9 53.5 -40 18 39     -75.6      -75.6         0.0   point source                                      WAL14* 
   346   IRAS 17080-3215  17 11 17.02  -32 19 30.7 17 11 17.0 -32 19 31      -8.8        0.7         9.5   point source                 KIM10, LEP76, TAK01*, TAK94 
   347   IRAS 17088-4221 17 12 22.806  -42 25 9.82 17 12 22.8 -42 25 11      -5.0       16.0        21.0   point source                                      DEA07* 
   348         IRC-10359   17 13 1.91    -10 34 42  17 13 1.9 -10 34 42     -38.1      -26.0        12.1   point source                                      YOO14* 
   349   IRAS 17119+0859   17 14 19.2      +8 56 1 17 14 19.4    8 56 3       6.9       27.1        20.2   point source                 KIM10, TAK01, TAK94, VAL01* 
   350          V438 Oph  17 14 39.78     +11 4 10 17 14 39.8   11 4 10       8.9        8.9         0.0   point source                                      KIM13* 
   351   IRAS 17115-3322  17 14 51.68  -33 25 54.6 17 14 51.7 -33 25 55     -72.4      -69.9         2.5   point source                               KIM10, TAK01* 
   352    G348.313-0.186  17 15 18.73 -38 47 57.27 17 15 18.7 -38 47 57    -101.2     -101.2         0.0   point source                                      WAL14* 
   353   IRAS 17132-0744   17 15 56.4     -7 47 33 17 15 57.1  -7 47 34      -2.3       12.1        14.4   point source                               YUN13*, YUN14 
   354   IRAS 17139+0446  17 16 24.84   +4 43 16.9 17 16 24.8   4 43 17     -68.9      -63.5         5.4   point source                               KIM13, TAK01* 
   355            RV Ser  17 17 50.48  -11 59 33.2 17 17 50.4 -11 59 33       2.1        2.1         0.0   point source                                      KIM13* 
   356   IRAS 17155-2546   17 18 37.4     -25 50 2 17 18 37.4 -25 49 60     -46.6      -46.6         0.0   point source                                     NAKA93* 
   357   IRAS 17162-1934   17 19 11.9    -19 37 47 17 19 11.6 -19 37 47     -32.0      -13.8        18.2   point source                               KIM10, TAK01* 
   358   IRAS 17171-0843  17 19 53.45   -8 46 59.7 17 19 53.5  -8 46 60     -27.2       -7.0        20.2   point source                               YUN13*, YUN14 
   359   IRAS 17165-3554   17 19 58.4    -35 57 50                          -17.0        3.5        20.5            YSO                                      SUN07* 
   360         NGC 6334B   17 20 39.2    -35 50 58                          -66.5      -52.5        14.0              !                                      SUN07* 
   361         NGC 6334I     17 20 53    -35 46 57                          -71.0       50.0       121.0            YSO                                      SUN07* 
   362   IRAS 17187-3750   17 22 11.2    -37 53 13 17 22 10.4 -37 53 12     -47.1      -23.5        23.6   point source                               DEG89, KIM13* 
   363   IRAS 17188-3838  17 22 18.78 -38 41 40.13                          -90.0      -57.0        33.0 crowded region                                      DEA07* 
   364   IRAS 17192-2717   17 22 23.4     -27 20 7 17 22 23.4  -27 20 4    -171.6     -139.0        32.6   point source                                     NAKA93* 
   365   IRAS 17193-3546 17 22 42.634  -35 49 31.6 17 22 42.7 -35 49 32      11.0       22.0        11.0   point source                                      DEA07* 
   366    G350.881-0.305 17 23 15.622 -36 45 49.88 17 23 15.7 -36 45 50     -54.7      -54.7         0.0   point source                                      WAL14* 
   367    G352.208+0.098  17 25 18.71 -35 26 27.64                          -30.1      -30.1         0.0 crowded region                                      WAL14* 
   368   IRAS 17221-3309   17 25 27.6    -33 12 15                          -29.5      -25.5         4.0            YSO                                      SUN07* 
   369   IRAS 17229-0301  17 25 35.86     -3 4 0.8 17 25 35.9    -3 4 1      51.0       51.7         0.7   point source                               KIM13, TAK01* 
   370   IRAS 17230+0113   17 25 36.3      +1 11 4 17 25 36.5    1 11 6     -32.0      -20.0        12.0   point source                 TAK01, TAK94, VAL01*, YUN13 
   371      G352.93+0.07   17 27 22.9    -34 51 40                           -2.7       -2.7         0.0              !                                      WAL11* 
   372    G352.919+0.064 17 27 23.712 -34 52 13.17 17 27 23.7 -34 52 32      -5.8       -5.8         0.0   point source                                      WAL14* 
   373         V2296 Oph   17 28 8.31    +5 2 18.5  17 28 8.3    5 2 18      26.0       26.0         0.0   point source                                      KIM13* 
   374   IRAS 17250-2615   17 28 11.1    -26 17 42 17 28 11.0 -26 17 41     -16.2      -16.2         0.0   point source                                     NAKA93* 
   375    G353.252-0.243 17 29 32.269 -34 45 46.01                            6.8        6.8         0.0 crowded region                                      WAL14* 
   376            KT Her   17 31 28.8  +32 29 52.6 17 31 28.8  32 29 52     -27.6      -27.6         0.0   point source                                      CHO17* 
   377        17291-2147   17 32 10.1    -21 49 59 17 32 11.2  -21 50 2     -28.0       69.5        97.5   point source                       GOM15A*, GOM17, YOO14 
   378            GL5353 17 33 52.698 -17 26 19.28 17 33 51.5 -17 26 22      59.8       64.3         4.5   point source                               KIM10, TAK94* 
   379    G355.812+0.282  17 34 9.278  -32 20 0.57  17 34 9.3  -32 20 1     -96.4      -96.4         0.0   point source                                      WAL14* 
   380   IRAS 17313-1531   17 34 10.8     -15 33 2 17 34 11.3  -15 33 2     -55.6      -55.6         0.0   point source                                      CHO12* 
   381         V1018 Sco   17 35 2.72  -33 33 29.4  17 35 2.7 -33 33 29      -5.1       22.2        27.3   point source                               CHO17*, COH06 
   382            GL5357 17 36 11.195 -33 29 41.09 17 36 10.2 -33 29 39     -15.8      -14.0         1.8   point source                               DEG89, TAK94* 
   383    IRAS17338+0051  17 36 26.79   +0 49 33.9 17 36 26.8   0 49 34      20.7       20.7         0.0   point source                                      CHO17* 
   384   IRAS 17343+1052   17 36 44.9     +10 51 5 17 36 44.5   10 51 7     -63.0      -53.0        10.0   point source                 CHO17, VAL01*, YUN13, YUN14 
   385    G356.544+0.088 17 36 47.446 -31 49 20.54 17 36 47.4 -31 49 20     -19.7      -19.7         0.0   point source                                      WAL14* 
   386   IRAS 17337-2514  17 36 51.44  -25 16 26.2 17 36 51.5 -25 16 26       9.3        9.3         0.0   point source                                      CHO17* 
   387   IRAS 17347-3139    17 38 0.7    -31 40 54  17 38 0.6 -31 40 55     -68.2      -61.8         6.4   point source                                      GRE04* 
   388        17348-2906    17 38 4.2     -29 8 23                            0.7        9.2         8.5 crowded region                                     GOM15A* 
   389   IRAS 17354-3155  17 38 40.49  -31 57 18.2                           -6.7        4.2        10.9   point source                 KIM10, TAK01*, TAK94, WAL14 
   390   IRAS 17364-1946   17 39 23.5    -19 47 51                           -2.5        4.0         6.5 crowded region                                      SUN07* 
   391    OH 358.23+0.11 17 40 52.677   -30 23 9.5                          -13.2        1.5        14.7              !                               KIM13, TAK94* 
   392   IRAS 17376-3021   17 40 54.5    -30 22 42 17 40 54.1 -30 22 38     -27.4        2.0        29.4   point source                        CHO17, TAK01*, WAL14 
   393    G358.291+0.081 17 41 10.418 -30 20 53.66                            5.6        5.6         0.0   point source                                      WAL14* 
   394   IRAS 17392-3020 17 42 30.517  -30 22 7.96 17 42 30.6  -30 22 7     -18.0       21.0        39.0   point source                                      DEA07* 
   395        17393-2727   17 42 32.2    -27 28 28 17 42 33.1 -27 28 25    -108.0     -106.7         1.3   point source                                     GOM15A* 
   396    OH 358.67-0.04 17 42 32.251  -30 5 42.26                          -16.1      -16.1         0.0              !                                      TAK94* 
   397   IRAS 17393-3004  17 42 35.02   -30 5 41.9 17 42 35.0  -30 5 42     -23.2       -8.5        14.7   point source                        KIM10, TAK01*, WAL14 
   398   IRAS 17396-2122   17 42 40.2    -21 24 10 17 42 39.9  -21 24 8      21.8       21.8         0.0   point source                                     NAKA93* 
   399    G358.894+0.028 17 42 51.144 -29 51 51.36                          -18.0      -18.0         0.0 crowded region                                      WAL14* 
   400   OH359.508+0.179 17 43 45.624 -29 15 34.86                         -134.5     -134.5         0.0 crowded region                                      SJO02* 
   401   OH359.513+0.174 17 43 46.772 -29 15 37.83                          114.2      114.2         0.0 crowded region                                      SJO02* 
   402   OH359.487+0.081  17 44 4.098  -29 19 54.9                          -74.2      -74.2         0.0 crowded region                                      SJO02* 
   403   OH359.429+0.035  17 44 7.372  -29 24 7.65                           -0.6       -0.6         0.0 crowded region                                      SJO02* 
   404   OH359.517+0.001 17 44 27.655 -29 20 48.63                         -146.9     -146.9         0.0 crowded region                                      SJO02* 
   405   OH359.943+0.260 17 44 28.035 -28 50 49.08                         -202.4     -202.4         0.0 crowded region                                      SJO02* 
   406   OH359.765+0.082 17 44 44.517  -29 5 40.17                           93.1       93.1         0.0 crowded region                                      SJO02* 
   407   OH359.837+0.120 17 44 45.842  -29 0 42.59                         -341.8     -341.8         0.0 crowded region                                      SJO02* 
   408   OH359.760+0.072 17 44 45.989  -29 6 13.86                          -73.3      -73.3         0.0 crowded region                                      SJO02* 
   409   IRAS 17421-2307   17 45 12.4     -23 8 27 17 45 12.5  -23 8 25      24.2       24.2         0.0   point source                                     NAKA93* 
   410   OH000.076+0.146 17 45 13.876 -28 47 42.05                            5.8        5.8         0.0 crowded region                                      SJO02* 
   411   OH000.071+0.127 17 45 17.635 -28 48 36.46                          -52.8      -52.8         0.0 crowded region                                      SJO02* 
   412   OH359.924+0.034 17 45 18.961 -28 58 56.94                          -92.5      -92.5         0.0 crowded region                                      SJO02* 
   413   OH359.906-0.041 17 45 33.528  -29 2 16.24                         -156.0     -156.0         0.0 crowded region                                      SJO02* 
   414   OH359.855-0.078 17 45 34.734    -29 6 2.7                           21.8       21.8         0.0 crowded region                                      SJO02* 
   415   OH359.897-0.065 17 45 38.396  -29 3 35.83                         -132.1     -132.1         0.0 crowded region                                      SJO02* 
   416   OH359.946-0.047 17 45 40.674  -29 0 23.51                          -44.3      -44.3         0.0 crowded region                                      SJO02* 
   417   OH359.956-0.050 17 45 42.749 -28 59 56.83                           44.8       44.8         0.0 crowded region                                      SJO02* 
   418   OH359.970-0.049 17 45 44.356 -28 59 12.99                           92.2       92.2         0.0 crowded region                                      SJO02* 
   419   OH000.060-0.018 17 45 49.244 -28 53 29.43                           15.7       15.7         0.0 crowded region                                      SJO02* 
   420   OH000.142+0.026 17 45 52.255 -28 48 14.11                           25.2       25.2         0.0 crowded region                                      SJO02* 
   421   OH359.768-0.207 17 45 52.676 -29 14 33.29                         -169.1     -169.1         0.0 crowded region                                      SJO02* 
   422   OH000.379+0.159 17 45 54.059  -28 31 45.2                          139.3      139.3         0.0 crowded region                                      SJO02* 
   423   OH000.190+0.036 17 45 55.315 -28 45 27.21                          143.4      143.4         0.0 crowded region                                      SJO02* 
   424   OH000.040-0.056 17 45 56.127 -28 55 51.71                           56.9       56.9         0.0 crowded region                                      SJO02* 
   425   OH359.712-0.263 17 45 57.566  -29 19 9.81                          -17.0      -17.0         0.0 crowded region                                      SJO02* 
   426   OH359.971-0.119   17 46 0.99  -29 1 23.04                          -23.0      -23.0         0.0 crowded region                                      SJO02* 
   427   OH000.134-0.023  17 46 1.417  -28 50 6.57                          -40.2      -40.2         0.0 crowded region                                      SJO02* 
   428    G359.936-0.145  17 46 1.907  -29 3 58.88                          -19.1      -19.1         0.0 crowded region                                      WAL14* 
   429   OH000.349+0.053 17 46 14.959 -28 36 46.92                           39.7       39.7         0.0 crowded region                                      SJO02* 
   430   OH000.178-0.055 17 46 15.825 -28 48 35.62                          -23.7      -23.7         0.0 crowded region                                      SJO02* 
   431   IRAS 17436-1545  17 46 33.16  -15 46 56.1 17 46 33.7 -15 46 56       1.9       25.3        23.4   point source                               CHO17, TAK01* 
   432   OH359.745-0.404 17 46 35.629 -29 21 49.68                          173.3      173.3         0.0 crowded region                                      SJO02* 
   433   OH000.071-0.205  17 46 35.72 -28 58 58.39                          110.1      110.1         0.0 crowded region                                      SJO02* 
   434   OH359.783-0.392 17 46 38.348 -29 19 24.66                          209.0      209.0         0.0 crowded region                                      SJO02* 
   435   OH000.543-0.043  17 47 4.897 -28 29 39.78                          -16.6      -16.6         0.0 crowded region                                      SJO02* 
   436   OH000.548-0.059  17 47 9.076 -28 29 51.65                          -16.5      -16.5         0.0 crowded region                                      SJO02* 
   437   OH000.589-0.108 17 47 25.633 -28 29 20.65                         -189.5     -189.5         0.0 crowded region                                      SJO02* 
   438   IRAS 17443-2949   17 47 35.3    -29 50 57 17 47 35.3 -29 50 53      -6.4        0.9         7.3   point source                               GOM08*, SUA07 
   439            H 1-36  17 49 48.22   -37 1 27.9                         -118.1     -118.1         0.0 crowded region                                      CHO10* 
   440       WRAY 16-312  17 50 16.66  -30 57 34.6 17 50 16.6 -30 57 34     -71.2      -71.2         0.0   point source                                      CHO10* 
   441   IRAS 17484-0800   17 51 9.95    -8 1 21.3 17 51 10.0   -8 1 21     -22.8      -21.2         1.6   point source                        KIM10, TAK01*, TAK94 
   442   IRAS 17501-2656   17 53 18.9    -26 56 37 17 53 18.9 -26 56 37     -22.8       10.8        33.6   point source                 KIM10, TAK01*, TAK94, WAL14 
   443    G003.885+0.269 17 53 33.965 -25 27 55.43                           13.5       13.5         0.0 crowded region                                      WAL14* 
   444    G002.909-0.419  17 54 0.189 -26 39 18.26                          -92.9      -92.9         0.0   point source                                      WAL14* 
   445    G002.902-0.427   17 54 1.04 -26 39 55.79                           83.4       83.4         0.0 crowded region                                      WAL14* 
   446            RT Oph 17 56 31.796  +11 10 9.71 17 56 32.0  11 10 10     -18.6      -18.6         0.0   point source                                      TAK94* 
   447            VV Sgr   17 57 3.07    -19 20 16  17 57 3.1 -19 20 16      55.0       55.0         0.0   point source                                      CHO17* 
   448            AU Her  17 57 19.74  +29 46 28.6 17 57 19.7  29 46 29     -32.5      -32.5         0.0   point source                                      CHO17* 
   449    G006.228+0.320  17 58 33.26 -23 24 54.46                           90.2       90.2         0.0   point source                                      WAL14* 
   450    IRAS17558-1913   17 58 47.5    -19 13 30 17 58 46.2 -19 13 28     -81.8      -81.8         0.0   point source                                      CHO17* 
   451   IRAS 17579+2335     18 0 3.7    +23 35 36   18 0 3.9  23 35 36       1.8        3.5         1.7   point source                        KIM13, TAK01, VAL01* 
   452   IRAS 17578-0400      18 0 32      -4 0 55                           32.5       35.0         2.5            YSO                                      SUN07* 
   453   IRAS 17574-2403    18 0 32.6      -24 4 3                            2.0       15.5        13.5              !                                      SUN07* 
   454    G005.712-0.502  18 0 32.782 -24 16 18.68  18 0 32.8 -24 16 19      10.3       12.3         2.0   point source                               WAL11, WAL14* 
   455   IRAS 17576-1845    18 0 34.3    -18 45 17                            8.5       39.5        31.0 crowded region                                      SUN07* 
   456   IRAS 17580-3111    18 1 19.6    -31 11 22  18 1 20.4 -31 11 20       0.4       21.3        20.9   point source                               GOM08, SUA07* 
   457       Trifid/M 20    18 2 23.1     -23 1 48                            1.5        6.0         4.5            YSO                                      SUN07* 
   458    G007.370-0.101  18 2 36.437 -22 37 57.66  18 2 36.3 -22 37 58      43.0       43.0         0.0   point source                                      WAL14* 
   459    G007.542-0.056  18 2 48.213 -22 27 37.85                           -1.8       -1.8         0.0   point source                                      WAL14* 
   460         V5427 Sgr     18 3 7.9    -25 18 57   18 3 6.8 -25 18 50     -32.5      -32.5         0.0   point source                                      CHO17* 
   461    G008.076+0.133  18 3 13.726 -21 54 10.56                           80.6       80.6         0.0   point source                                      WAL14* 
   462    G008.192+0.139  18 3 27.262 -21 47 56.14  18 3 27.3 -21 47 56       0.3        0.3         0.0   point source                                      WAL14* 
   463   IRAS 18009-2019    18 3 56.3     -20 19 1  18 3 56.5  -20 19 0      -1.5       21.0        22.5   point source                 KIM10, TAK01, TAK94, VAL01* 
   464   IRAS 18018-2802    18 5 2.24   -28 1 54.2   18 5 2.2  -28 1 54      19.3       24.3         5.0   point source                               TAK01*, TAK94 
   465   IRAS 18033+2229    18 5 24.3    +22 29 57                           22.4       27.9         5.5              !                                      VAL01* 
   466   IRAS 18033+2229    18 5 26.6     +22 30 4  18 5 27.7   22 30 4      22.0       26.0         4.0   point source                               CHO17, YUN13* 
   467   IRAS 18025-2113    18 5 37.5    -21 13 42                           -3.2       49.2        52.4              !   KIM10, TAK01, TAK94, VAL01*, WAL11, WAL14 
   468    G009.951+0.458   18 5 57.45   -20 6 35.6  18 5 56.7  -20 6 34     -62.3      -62.3         0.0   point source                                      WAL14* 
   469            H 2-38    18 6 1.16   -28 17 4.2   18 6 0.4 -28 16 47     -21.9      -21.9         0.0   point source                                      CHO10* 
   470   IRAS 18034-2441   18 6 29.53  -24 40 47.8  18 6 29.5 -24 40 48     -13.2      -13.2         0.0   point source                                      CHO17* 
   471   IRAS 18039-0813    18 6 42.6     -8 13 13                           18.7       27.5         8.8   point source                        KIM13, TAK01, VAL01* 
   472        18039-1903    18 6 53.3      -19 3 9  18 6 53.3   -19 3 6     150.8      165.9        15.1   point source                              GOM15A*, YOO14 
   473   IRAS 18043-2116  18 7 20.861 -21 16 10.86  18 7 20.9 -21 16 12     -62.0      289.3       351.3   point source                        DEA07*, WAL11, WAL14 
   474   IRAS 18050-0518   18 7 41.03   -5 18 19.6  18 7 41.0  -5 18 19     -32.0      -20.0        12.0   point source                                      YUN13* 
   475   IRAS 18050-2213     18 8 4.2    -22 13 37   18 8 4.1 -22 13 18      -6.2       19.4        25.6   point source                 KIM10, TAK01, TAK94, VAL01* 
   476 J18080907-0649050    18 8 9.07      -6 49 5  18 8 10.0  -6 49 19     -56.5      -56.5         0.0   point source                                     DEG10B* 
   477   IRAS 18052-2016  18 8 16.376 -20 16 11.51  18 8 16.3 -20 16 11      14.0       43.0        29.0   point source                               DEA07*, YOO14 
   478   IRAS 18056-1514    18 8 28.4    -15 13 30  18 8 28.4 -15 13 28      36.0       64.0        28.0   point source                               YUN13*, YUN14 
   479    G010.385-0.014  18 8 36.676 -19 57 36.79                           45.8       45.8         0.0 crowded region                                      WAL14* 
   480       OH10.4+0.04      18 8 38    -19 54 54                           71.2       71.2         0.0            YSO                                      KIM13* 
   481   IRAS 18056-1954    18 8 39.3    -19 53 55                           59.5       69.3         9.8            YSO                                      TAK01* 
   482   IRAS 18061-2505    18 9 12.4     -25 4 34  18 9 12.4  -25 4 34      57.2       63.9         6.7   point source                               GOM08*, SUA07 
   483         V2302 Oph    18 9 18.5     +9 12 16  18 9 18.6   9 12 15      -4.3       -4.3         0.0   point source                                      KIM10* 
   484   IRAS 18076+3445  18 9 24.349  +34 46 17.2  18 9 24.7  34 46 19      12.8       12.8         0.0   point source                                      TAK94* 
   485   IRAS 18065-2330      18 9 33    -23 29 32  18 9 32.8 -23 29 28       4.0       13.0         9.0   point source                                      SUN07* 
   486   IRAS 18076-1034  18 10 24.82  -10 34 16.1 18 10 24.8 -10 34 16      19.7       19.7         0.0   point source                                      TAK01* 
   487   IRAS 18074-2805   18 10 38.7      -28 5 4 18 10 38.8   -28 5 4     110.5      110.5         0.0   point source                                     NAKA93* 
   488    G012.213+0.382 18 10 53.036  -18 10 8.54 18 10 53.0  -18 10 8      37.7       37.7         0.0   point source                                      WAL14* 
   489   IRAS 18085+0752     18 10 59      +7 53 8 18 10 58.6    7 53 8     -70.6       67.9       138.5   point source                        CHO17, VAL01*, YUN13 
   490    G011.863-0.001 18 11 35.358 -18 39 35.68 18 11 35.4 -18 39 36      22.0       22.0         0.0   point source                                      WAL14* 
   491   IRAS 18099+3127   18 11 47.9    +31 28 17 18 11 47.5  31 28 20      16.3       29.6        13.3   point source                               CHO17, VAL01* 
   492    G011.721-0.180 18 11 57.881 -18 52 12.73 18 11 57.9 -18 52 14     -41.1      -41.1         0.0   point source                                      WAL14* 
   493   IRAS 18099-1449  18 12 47.37    -14 48 50 18 12 47.4 -14 48 50      -2.9       11.1        14.0   point source                                      YUN14* 
   494   IRAS 18100-1250  18 12 50.49  -12 49 44.8 18 12 50.5 -12 49 45      78.2       80.7         2.5   point source                                      YUN14* 
   495   IRAS 18103-1738  18 13 20.24 -17 37 17.35 18 13 20.3 -17 37 17      -3.0       35.0        38.0   point source                                      DEA07* 
   496    G013.435+0.235 18 13 53.432  -17 10 1.26 18 13 54.3  -17 10 1      41.7       41.7         0.0   point source                                      WAL14* 
   497   IRAS 18125+3010   18 14 26.5    +30 11 41 18 14 26.6  30 11 44     -14.1       -3.9        10.2   point source                               KIM13, TAK01* 
   498   IRAS 18113-2503  18 14 26.74   -25 2 54.8                         -154.2      345.5       499.7   point source                              GOM15A, YOO14* 
   499    G013.820+0.280 18 14 29.621 -16 48 27.38 18 14 30.5 -16 48 16      74.2       74.2         0.0   point source                                      WAL14* 
   500   IRAS 18117-1625   18 14 38.7    -16 24 39 18 14 38.7 -16 24 37      67.7       69.1         1.4   point source                                      YUN14* 
   501   IRAS 18127-1516   18 15 39.9    -15 15 13 18 15 39.9 -15 15 13     -17.7       14.0        31.7   point source                                      YUN14* 
   502   IRAS 18134-1942   18 16 22.3    -19 41 20                           -4.0       26.5        30.5 crowded region                                      SUN07* 
   503   IRAS 18135-1641   18 16 25.6    -16 39 58 18 16 26.0 -16 39 56      26.9       62.3        35.4   point source          KIM10, TAK01, TAK94, VAL01*, WAL14 
   504   IRAS 18141+0340  18 16 36.94   +3 41 35.3 18 16 36.9   3 41 35     -55.7      -55.7         0.0   point source                                      TAK01* 
   505   IRAS 18139-1816   18 16 48.9     -18 15 0                          -78.6      -72.5         6.1              !                               GOM94, VAL01* 
   506   IRAS 18139-1842   18 16 53.1    -18 41 40                          -46.5      -26.5        20.0            YSO                                      SUN07* 
   507   IRAS 18139-1811   18 16 54.9    -18 10 44                           29.3       29.3         0.0 crowded region                                      TAK01* 
   508    G014.671-0.050 18 17 23.756  -16 13 0.81                           -4.5       -4.5         0.0 crowded region                                      WAL14* 
   509    1817244-170623  18 17 24.44   -17 6 23.1                           20.0       23.0         3.0            YSO                                      YUN13* 
   510    G015.552+0.362 18 17 37.488 -15 14 45.41 18 17 37.5 -15 14 44      74.0       74.0         0.0   point source                                      WAL14* 
   511   IRAS 18151-1208   18 17 57.1     -12 7 22                           66.0       71.5         5.5            YSO                                      SUN07* 
   512   IRAS 18149-2017   18 17 58.2    -20 15 57                           10.0       18.0         8.0 crowded region                                      SUN07* 
   513   IRAS 18156-0653   18 18 18.6     -6 51 52                          -95.9      -88.3         7.6   point source                                      VAL01* 
   514    G016.455+0.431  18 19 8.572   -14 25 2.5  18 19 8.6  -14 25 2      20.4       20.4         0.0   point source                                      WAL14* 
   515   IRAS 18162-2048   18 19 11.9    -20 47 34                          -93.5       19.0       112.5            YSO                                      SUN07* 
   516    G016.247+0.174 18 19 40.394 -14 43 19.94 18 19 40.4 -14 43 20      -2.0       -2.0         0.0   point source                                      WAL14* 
   517   IRAS 18172-2305   18 20 19.3     -23 3 51 18 20 20.2  -23 3 50      -7.9       -7.9         0.0   point source                                      CHO17* 
   518    G016.044-0.135 18 20 24.326  -15 2 51.65 18 20 25.1  -15 2 56      62.0       62.0         0.0   point source                                      WAL14* 
   519              M 17     18 20 26    -16 10 36                           13.0       30.0        17.0              !                                      SUN07* 
   520  18202853-1602159  18 20 28.53   -16 2 15.9                           24.0       24.0         0.0            YSO                                     DEG10A* 
   521   IRAS 18186+3143   18 20 30.1    +31 45 19 18 20 30.3  31 45 21       0.0       11.0        11.0   point source                               TAK01, VAL01* 
   522  18203460-1606282   18 20 34.6   -16 6 28.2                          -44.5       19.4        63.9            YSO                                     DEG10A* 
   523   IRAS 18176-1848   18 20 36.7     -18 47 9 18 20 37.0 -18 47 10       0.1       19.6        19.5   point source                               TAK01*, TAK94 
   524  18203850-1604163   18 20 38.5   -16 4 16.3                           20.5       20.5         0.0            YSO                                     DEG10A* 
   525      OH16.12-0.29   18 21 6.44   -15 3 29.8                            6.3       41.4        35.1   point source                               GOM90, YOO14* 
   526   IRAS 18196-1331   18 22 26.8    -13 30 15                            2.5       32.5        30.0 crowded region                                      SUN07* 
   527    IRAS18195-2042   18 22 30.1    -20 41 11 18 22 30.7 -20 41 12      85.8       85.8         0.0   point source                                      CHO17* 
   528         IRC-10414   18 23 17.5  -13 44 22.5                           29.0       49.0        20.0              !                                      PAS06* 
   529   IRAS 18204-1344   18 23 17.8    -13 42 46 18 23 17.9 -13 42 47      29.0       58.0        29.0   point source   GVA14, KIM10, TAK01, TAK94, VAL01*, WAL14 
   530   IRAS 18213+0335  18 23 52.21   +3 37 22.7 18 23 51.2   3 37 35     -33.2      -21.9        11.3   point source                               KIM13, TAK01* 
   531   IRAS 18223+1217  18 24 36.65    +12 19 17 18 24 36.6  12 19 17      44.8       44.8         0.0   point source                                      CHO17* 
   532   IRAS 18248-0102  18 27 24.17    -1 0 45.6 18 27 24.2   -1 0 45      -6.9       -6.9         0.0   point source                                      YOO14* 
   533       G19.15-0.47   18 27 36.4    -12 27 23                           22.1       37.3        15.2 crowded region                                      WAL11* 
   534   IRAS 18248-1229  18 27 36.53  -12 27 58.9                           22.4       34.6        12.2 crowded region                               KIM13, TAK01* 
   535   IRAS 18251-1048   18 27 56.3    -10 46 58 18 27 56.3 -10 46 54      70.0      110.0        40.0   point source                               CHO17, YUN13* 
   536   IRAS 18252-1305    18 28 4.3     -13 3 41  18 28 4.8  -13 3 38      22.7       65.0        42.3   point source                        KIM13, TAK01, VAL01* 
   537       OH 20.1-0.1     18 28 11    -11 28 30                           36.0       48.0        12.0 crowded region                                      YUN13* 
   538   IRAS 18257-1000 18 28 30.937  -9 58 14.33                          100.0      107.0         7.0 crowded region                                      DEA07* 
   539   IRAS 18262+0934     18 28 37   +9 36 50.1 18 28 37.0   9 36 50      62.8       62.8         0.0   point source                                      CHO17* 
   540   IRAS 18265-1517   18 29 24.8    -15 15 49                          -62.0       28.5        90.5 crowded region                                      SUN07* 
   541          V435 Sct   18 29 28.7    -12 37 56 18 29 28.7 -12 37 53      62.0       62.0         0.0   point source                                      CHO12* 
   542         V2571 Oph  18 29 34.58   +3 28 11.7 18 29 34.4   3 28 12     -38.9      -38.9         0.0   point source                                      KIM13* 
   543    G021.043-0.058 18 29 42.767 -10 35 32.35                           36.0       36.0         0.0   point source                                      WAL14* 
   544   IRAS 18276+0839    18 30 3.3     +8 41 24  18 30 3.5    8 41 5      68.0      109.1        41.1   point source                               CHO17, VAL01* 
   545       G21.81+0.15   18 30 24.6      -9 49 2                           -4.7       10.9        15.6 crowded region                               WAL11*, WAL14 
   546   IRAS 18277-1516   18 30 34.9    -15 14 38                           17.5       30.5        13.0            YSO                                      SUN07* 
   547       G22.00+0.07      18 31 3     -9 41 10                           78.5      152.1        73.6 crowded region                        CHO17, WAL11*, WAL14 
   548    G021.961+0.011 18 31 11.578  -9 44 48.17 18 31 10.7  -9 44 58     106.3      106.3         0.0   point source                                      WAL14* 
   549       G21.80-0.12   18 31 21.3     -9 56 56                          -53.1      164.7       217.8 crowded region                                      WAL11* 
   550   IRAS 18286-0959  18 31 22.93   -9 57 21.7 18 31 23.9  -9 57 17    -118.9      231.0       349.9   point source                DEG07A, WAL14, YUN13*, YUN14 
   551       OH 16.3-3.0  18 31 31.51   -16 8 46.5 18 31 31.5  -16 8 46      14.0       43.0        29.0   point source                               YUN13*, YUN14 
   552    1833016-105011   18 33 1.67    -10 50 11  18 33 1.7  -10 50 9      50.0       52.0         2.0   point source                                      YUN13* 
   553    G022.821-0.164  18 33 25.93   -9 3 50.64 18 33 25.9   -9 3 51      40.7       40.7         0.0   point source                                      WAL14* 
   554   IRAS 18308-0503   18 33 30.4       -5 1 7                           35.5       57.0        21.5 crowded region                                      SUN07* 
   555    G023.990+0.248  18 34 8.021  -7 50 11.71  18 34 8.0  -7 50 12      99.5       99.5         0.0   point source                                      WAL14* 
   556   IRAS 18314-0900 18 34 11.303   -8 58 2.55                           19.0       25.0         6.0 crowded region                                      DEA07* 
   557    G023.145-0.233 18 34 17.271  -8 48 31.17                          117.4      117.4         0.0 crowded region                                      WAL14* 
   558   IRAS 18316-0602   18 34 19.8     -5 59 44                           29.5       52.5        23.0 crowded region                                      SUN07* 
   559   IRAS 18317-0513   18 34 25.9     -5 10 59                           43.5       48.5         5.0            YSO                                      SUN07* 
   560    G023.909+0.074 18 34 36.549  -7 59 20.92                           72.6       72.6         0.0 crowded region                                      WAL14* 
   561   IRAS 18327-0715  18 35 29.82    -7 13 9.4                           23.0       66.0        43.0 crowded region          DEA07, GOM90, KIM10, TAK01*, TAK94 
   562    G025.045+0.277 18 35 59.279  -6 53 13.03 18 35 59.3  -6 53 13      77.9       77.9         0.0   point source                                      WAL14* 
   563       G25.06+0.27    18 36 2.3     -6 52 44                           77.6       77.6         0.0 crowded region                                      WAL11* 
   564   IRAS 18339-0224   18 36 34.7     -2 21 49                           31.0       49.0        18.0            YSO                                      SUN07* 
   565        OH24.7-0.1  18 36 45.88     -7 18 18                           70.3       83.4        13.1            YSO                               KIM13*, TAK01 
   566    G025.100-0.039 18 37 13.404   -6 59 0.44 18 37 14.3  -6 58 51     100.9      100.9         0.0   point source                                      WAL14* 
   567   IRAS 18349+1023   18 37 20.6    +10 25 37                          -44.8      -19.7        25.1              !                 KIM10, TAK01, TAK94, VAL01* 
   568   IRAS 18348-0526  18 37 32.51   -5 23 59.2 18 37 32.5  -5 23 59      25.8       44.7        18.9   point source                        NAK07, TAK01*, TAK94 
   569    G025.295-0.048 18 37 36.986  -6 48 51.57 18 37 37.0  -6 48 53     114.4      114.4         0.0   point source                                      WAL14* 
   570   OH 25.284-0.156 18 37 58.191  -6 53 19.76                          105.0      132.0        27.0              !                                      NAK06* 
   571    G025.515-0.109 18 38 14.523  -6 38 50.31                          106.7      106.7         0.0 crowded region                                      WAL14* 
   572    G026.527+0.402 18 38 16.892  -5 30 50.32                          100.9      100.9         0.0 crowded region                                      WAL14* 
   573             X Oph 18 38 20.868   +8 50 1.72 18 38 21.1    8 50 3     -56.0      -56.0         0.0   point source                                      TAK94* 
   574   IRAS 18359-0334   18 38 34.4      -3 32 6                          -47.0       13.5        60.5 crowded region                                      SUN07* 
   575        OH26.3+0.1   18 38 38.8      -5 49 9                          -35.2      -35.2         0.0 crowded region                                      CHO17* 
   576    G025.905-0.080 18 38 51.347  -6 17 15.35 18 38 52.3  -6 17 26     107.9      107.9         0.0   point source                                      WAL14* 
   577        18361-1203   18 38 58.8     -12 0 44 18 38 59.1  -12 0 42      11.8       13.5         1.7   point source                                     GOM15A* 
   578  18390238-0605106   18 39 2.38    -6 5 10.6                           95.6       95.6         0.0            YSO                                     DEG10A* 
   579    G026.122-0.034  18 39 5.561   -6 4 25.17                           87.2       88.6         1.4 crowded region                              DEG10A, WAL14* 
   580  18390776-0603203   18 39 7.76    -6 3 20.3                           86.7       86.7         0.0            YSO                                     DEG10A* 
   581  18391961-0600408  18 39 19.61    -6 0 40.8                          106.8      106.8         0.0            YSO                                     DEG10A* 
   582    G026.845+0.161 18 39 43.669  -5 20 30.48 18 39 43.7  -5 20 35      94.1       94.1         0.0   point source                                      WAL14* 
   583    G026.402-0.104  18 39 51.47  -5 51 24.64 18 39 51.5  -5 51 26      97.8       97.8         0.0   point source                                      WAL14* 
   584    G027.083+0.206  18 40 0.358   -5 6 33.13  18 40 0.4   -5 6 32      21.8       21.8         0.0   point source                                      WAL14* 
   585       G27.33+0.18   18 40 33.7     -4 54 30                           33.1       38.4         5.3            YSO                                      WAL11* 
   586    G027.697+0.196 18 41 10.199   -4 34 4.04 18 41 10.1   -4 34 4      61.1       61.1         0.0   point source                                      WAL14* 
   587   IRAS 18385-0617  18 41 14.33    -6 15 0.7 18 41 14.3   -6 15 1      52.3       55.3         3.0   point source                        KIM10, TAK01*, TAK94 
   588    G027.592+0.086   18 41 22.2  -4 42 44.28 18 41 22.2  -4 42 38      36.2       36.2         0.0   point source                                      WAL14* 
   589   IRAS 18387-0423   18 41 24.9     -4 20 36 18 41 25.3  -4 20 32      31.6       58.8        27.2   point source          DEG89, KIM10, TAK01, VAL01*, WAL14 
   590    G027.401-0.056 18 41 31.454  -4 56 45.58                          109.9      109.9         0.0 crowded region                                      WAL14* 
   591   IRAS 18395-0248    18 42 8.1     -2 45 15  18 42 8.4  -2 45 15      44.6       65.2        20.6   point source                        KIM13, TAK01, VAL01* 
   592   IRAS 18397+0758   18 42 9.17      +8 1 18  18 42 8.1    8 1 23      97.7       97.7         0.0   point source                                      CHO17* 
   593   IRAS 18398+1035    18 42 9.9    +10 38 54 18 42 10.0  10 38 55      67.6       73.9         6.3   point source                                      VAL01* 
   594    G028.967+0.394 18 42 47.646  -3 20 54.54 18 42 47.6  -3 20 54      18.9       18.9         0.0   point source                                      WAL14* 
   595   IRAS 18413+1354   18 43 34.4    +13 57 34                          -28.1      -14.8        13.3              !                               TAK94, VAL01* 
   596   IRAS 18413+1354  18 43 36.47  +13 57 22.8                          -21.1       -6.6        14.5   point source                        KIM10, NAK07, TAK01* 
   597   IRAS 18436+4334   18 45 10.4     +43 38 4 18 45 10.1   43 38 8     -29.4      -20.2         9.2   point source                        KIM10, TAK01, VAL01* 
   598   IRAS 18432+1343     18 45 35    +13 46 21 18 45 35.4  13 46 24      45.0       49.1         4.1   point source                                      VAL01* 
   599    G029.256-0.257 18 45 38.522  -3 23 17.98                          105.4      105.4         0.0 crowded region                                      WAL14* 
   600    G029.982+0.109 18 45 39.985  -2 34 32.63 18 45 40.0  -2 34 32     100.6      100.6         0.0   point source                                      WAL14* 
   601   IRAS 18431-0403   18 45 48.1      -4 0 49 18 45 48.4   -4 0 46      30.2       59.1        28.9   point source                               CHO17, VAL01* 
   602   IRAS 18429-1721  18 45 51.33  -17 17 59.4 18 45 51.3 -17 17 60      -7.8        0.0         7.8   point source                               KIM13, TAK01* 
   603   IRAS 18432-0149   18 45 52.7     -1 46 43 18 45 52.5  -1 46 43      55.2       55.2         0.0   point source                                      NAK07* 
   604   IRAS 18434-0202  18 46 5.779  -1 59 17.62                           17.0       59.0        42.0 crowded region                                      DEA07* 
   605   IRAS 18444+0734     18 46 49     +7 38 11 18 46 49.4   7 38 14      33.4       40.4         7.0   point source                                      VAL01* 
   606             W 43A  18 47 41.16   -1 45 11.7 18 47 41.2  -1 45 11     -60.0      129.0       189.0   point source                 AMI10, DEA07, NAK07, YUN13* 
   607   IRAS 18450-0922     18 47 50     -9 19 22                          -38.7      -38.7         0.0   point source                                      CHO12* 
   608   IRAS 18455+0448    18 48 2.3   +4 51 30.5  18 48 2.3   4 51 31       9.0       50.2        41.2   point source                        VLE14, YUN13*, YUN14 
   609   IRAS 18460-0254 18 48 41.947  -2 50 29.23                           83.0       90.0         7.0 crowded region                                      DEA07* 
   610   IRAS 18460-0151     18 48 43     -1 48 30 18 48 43.0  -1 48 30     117.0      117.0         0.0   point source                                     DEG07A* 
   611   IRAS 18476+0555    18 50 4.8     +5 59 32  18 50 4.8   5 59 29      40.0       48.0         8.0   point source                               CHO12, YUN13* 
   612   IRAS 18467-4802   18 50 29.2    -47 59 11 18 50 29.6 -47 59 10     -56.0      -56.0         0.0   point source                                      DEG89* 
   613       OH 34.7+0.9 18 51 15.414  +1 56 17.85 18 51 15.9   1 56 19      39.6       39.6         0.0   point source                                      GOM90* 
   614   IRAS 18488-0107 18 51 26.252   -1 3 52.23 18 51 26.2   -1 3 52      60.0       66.0         6.0   point source                               DEA07*, NAK07 
   615   IRAS 18494-0130   18 52 1.45   -1 26 46.4  18 52 1.5  -1 26 46      65.0       72.0         7.0   point source                                      YUN13* 
   616         V1365 Aql  18 52 22.19   -0 14 13.9                           78.5       78.5         0.0 crowded region                                      CHO17* 
   617   IRAS 18501+1019  18 52 32.77  +10 23 31.1 18 52 32.8  10 23 32      26.0       26.0         0.0   point source                                      CHO17* 
   618         V2059 Sgr   18 53 9.14  -21 28 31.6  18 53 9.1 -21 28 32      59.1       59.1         0.0   point source                                      CHO12* 
   619  18534227+0041459  18 53 42.27   +0 41 45.9 18 53 43.0   0 41 42      45.4       45.4         0.0   point source                                     DEG10A* 
   620  18535240+0040172   18 53 52.4   +0 40 17.2                           21.4       70.2        48.8 crowded region                                     DEG10A* 
   621  18535249+0039313  18 53 52.49   +0 39 31.3                           20.4       70.2        49.8 crowded region                                     DEG10A* 
   622   IRAS 18517+0437   18 54 13.8     +4 41 32                           25.0       42.0        17.0            YSO                                      SUN07* 
   623   IRAS 18516-0652   18 54 18.4   -6 48 56.4 18 54 18.4  -6 48 56     -19.7      -19.7         0.0   point source                                      YOO14* 
   624         IRC+00392  18 54 47.43   +0 25 26.6                           90.4      107.6        17.2   point source                                      CHO12* 
   625   IRAS 18536+0753    18 56 3.8     +7 57 26                           29.5       37.0         7.5            YSO                                      SUN07* 
   626   IRAS 18537+0749     18 56 11     +7 53 28                           12.5       49.5        37.0            YSO                                      SUN07* 
   627   IRAS 18548+0811   18 57 16.2     +8 15 58                          -68.5      -42.0        26.5 crowded region                                      SUN07* 
   628   IRAS 18556+0136   18 58 12.9     +1 40 38                           18.0       43.0        25.0            YSO                                      SUN07* 
   629            EU Aql  18 58 23.76  +16 46 54.8 18 58 23.7  16 46 54      75.7       75.7         0.0   point source                                      KIM13* 
   630   IRAS 18560+0638  18 58 30.02   +6 42 57.7 18 58 30.1   6 42 57       9.0       33.1        24.1   point source                        KIM10, TAK01*, TAK94 
   631   IRAS 18572+0618  18 59 40.41    +6 23 3.1 18 59 40.4    6 23 3      -9.4       -9.4         0.0   point source                                      CHO17* 
   632   IRAS 18578+0831    19 0 17.5     +8 35 29  19 0 17.4   8 35 31      37.0       41.0         4.0   point source                                      YUN13* 
   633  IRAS 18587+0521B    19 1 12.4   +5 25 43.4                          -27.4       19.5        46.9 crowded region                                      YUN14* 
   634      OH38.10-0.13   19 1 20.05   +4 32 31.6  19 1 20.1   4 32 31      29.0       74.0        45.0   point source                               DEA07, YOO14* 
   635   IRAS 18592+0108      19 1 47      +1 13 8                           32.0       49.0        17.0            YSO                                      SUN07* 
   636   IRAS 18585-3701    19 1 54.4    -36 57 10                           -2.5       21.0        23.5            YSO                                      SUN07* 
   637        18596+0315     19 2 6.4     +3 20 15   19 2 6.3   3 20 16      59.6      121.0        61.4   point source  DEA07, GOM15A*, GOM17, GOM90, GOM94, TAK01 
   638          AFGL5552     19 3 1.8    -39 42 57   19 3 2.4 -39 42 55      22.0       22.0         0.0   point source                                      DEG89* 
   639   IRAS 19029+0933    19 5 22.1     +9 38 23  19 5 22.1   9 38 24      44.0       73.0        29.0   point source                                      YUN13* 
   640   IRAS 19032+1715   19 5 28.67  +17 20 12.2  19 5 28.1   17 20 0     -27.0       -9.0        18.0   point source                                      YUN13* 
   641   IRAS 19035+0451    19 5 58.6     +4 55 43  19 5 58.9   4 55 45      80.0       94.0        14.0   point source                               CHO17, VAL01* 
   642   IRAS 19039+0809      19 6 22     +8 13 51  19 6 22.3   8 13 47      43.3       51.0         7.7   point source          KIM10, NEU17, TAK01, TAK94, VAL01* 
   643            FQ Sgr    19 7 36.4     -17 1 20  19 7 35.6  -17 1 35       6.1        7.0         0.9   point source                               DEG89*, KIM10 
   644   IRAS 19052+0922    19 7 38.9     +9 27 14  19 7 39.1   9 27 16       5.6       12.4         6.8   point source                                      VAL01* 
   645   IRAS 19054+0449    19 7 56.2     +4 54 25                          -54.0      -49.5         4.5 crowded region                                      SUN07* 
   646   IRAS 19061+1041    19 8 31.3    +10 46 47  19 8 31.2  10 46 47      22.3       22.3         0.0   point source                                      TAK01* 
   647         V3880 Sgr   19 8 54.62  -22 14 19.4                           13.9       13.9         0.0   point source                                      KIM10* 
   648   IRAS 19065+0832   19 8 58.53   +8 37 48.1  19 8 58.6   8 37 47      58.0       68.0        10.0   point source                                      YUN13* 
   649   IRAS 19071+2934     19 9 4.4    +29 39 35                          -17.2      -10.2         7.0   point source                                      VAL01* 
   650   IRAS 19067+0811    19 9 8.31   +8 16 33.8   19 9 8.3   8 16 34      47.2       80.0        32.8   point source                GOM94, KIM10, NAK03B, VLE14* 
   651   IRAS 19068+1127    19 9 10.9    +11 32 45  19 9 11.7  11 32 48     -13.0       22.0        35.0   point source                               VAL01*, YUN13 
   652   IRAS 19069+0916    19 9 19.4     +9 21 13  19 9 19.3   9 21 12     -32.2       47.0        79.2   point source                KIM10, NAK03B, TAK01*, VLE14 
   653        OH43.8+0.5      19 9 32     +9 51 49  19 9 31.8   9 51 48      -3.1       -3.1         0.0   point source                                      KIM13* 
   654         NSV 11776      19 9 56    -0 2 47.7                           -2.1       -2.1         0.0              !                                      CHO10* 
   655   IRAS 19075+0921   19 9 57.15   +9 26 52.2  19 9 56.9   9 26 51     -66.2       11.8        78.0   point source                               KIM13*, TAK01 
   656   IRAS 19078+0901   19 10 15.6       +9 6 8                         -272.5      268.5       541.0            YSO                                      SUN07* 
   657   IRAS 19083+0851   19 10 47.4     +8 56 22 19 10 47.3   8 56 23       7.3       60.7        53.4   point source                               KIM13, TAK01* 
   658   IRAS 19087+1413    19 11 5.4    +14 18 20  19 11 5.3  14 18 23      38.0       45.0         7.0   point source                                      YUN13* 
   659   IRAS 19087+0323  19 11 16.97   +3 28 24.2 19 11 17.0   3 28 24      27.0       38.0        11.0   point source                               KIM13, YUN13* 
   660            RU Lyr  19 12 21.26  +41 18 13.3 19 12 21.3  41 18 14      14.9       14.9         0.0   point source                                      KIM13* 
   661   IRAS 19110+1045   19 13 20.5    +10 50 50                           58.8       64.8         6.0              !                               KIM13, TAK01* 
   662   IRAS 19112+0819  19 13 37.32  +8 24 52.49 19 13 37.3   8 24 53      19.0       59.5        40.5   point source                                      VLE14* 
   663       OH 45.5+0.0     19 14 24     +11 9 24                           49.0       61.0        12.0            YSO                                      YUN13* 
   664             NC 83    19 15 1.3    +54 17 26  19 15 1.6  54 17 29      -8.2        5.6        13.8   point source                                      OHN13* 
   665   IRAS 19134+2131  19 15 35.19  +21 36 33.6 19 15 35.2  21 36 34    -124.8       -7.9       116.9   point source                GOM15A, KIM13, YUN13*, YUN14 
   666   IRAS 19161+2343   19 18 14.5    +23 49 26 19 18 14.7  23 49 28      15.3       15.3         0.0   point source                                      NAK07* 
   667    1919572+104808  19 19 57.24   +10 48 8.8 19 19 57.3   10 48 9      31.1       53.9        22.8   point source                                      YUN14* 
   668   IRAS 19186+0315   19 21 11.7   +3 20 57.9 19 21 11.7   3 20 58     -37.5      -11.5        26.0   point source                               KIM13*, VLE14 
   669   IRAS 19190+1102  19 21 25.09     +11 8 41                          -55.3       90.5       145.8   point source                              GOM15A, YOO14* 
   670   IRAS 19192+0922   19 21 36.4     +9 27 51 19 21 36.7   9 27 56     -58.9      -58.9         0.0   point source                                      NAK07* 
   671   IRAS 19213+1723   19 23 37.1    +17 28 59                          -47.5      -20.0        27.5 crowded region                                      SUN07* 
   672   IRAS 19213+1424     19 23 40     +14 31 6                          -30.0      170.0       200.0            YSO                                      VAL01* 
   673               W51     19 23 42    +14 30 33                           51.9       51.9         0.0              !                                      NAK07* 
   674   IRAS 19243+7135   19 23 45.3    +71 41 14 19 23 45.2  71 41 14     -36.6       13.7        50.3   point source                        KIM13, TAK01, VAL01* 
   675   IRAS 19229+1708   19 25 12.9    +17 14 48 19 25 12.5  17 14 49      24.3       53.0        28.7   point source                 KIM13, TAK01, VAL01*, YUN13 
   676   IRAS 19230+1341   19 25 22.1    +13 47 20                           34.0       46.5        12.5 crowded region                                      SUN07* 
   677         IRC+20404   19 26 19.1  +16 40 32.3 19 26 19.1  16 40 32      11.7       11.7         0.0   point source                                      CHO17* 
   678   IRAS 19248+1122   19 27 13.9     +11 29 2 19 27 14.5   11 29 5      38.2       41.8         3.6   point source                                      VAL01* 
   679   IRAS 19247-1722   19 27 40.6    -17 15 49 19 27 40.7 -17 15 59     -37.2      -29.7         7.5   point source                                      TAK01* 
   680         IRC-20563  19 27 40.69  -17 15 59.2 19 27 40.7 -17 15 59     -37.5      -37.5         0.0   point source                                      KIM13* 
   681   IRAS 19254+1631  19 27 42.03 +16 37 24.18                          -15.0       18.5        33.5   point source                                      VLE14* 
   682             K3-35  19 27 44.02   +21 30 3.4 19 27 44.0   21 30 3      22.4       22.6         0.2   point source                                      GRE04* 
   683   IRAS 19259+0510  19 28 22.26   +5 16 28.7 19 28 23.2   5 16 28      10.0       10.0         0.0   point source                                      CHO17* 
   684   IRAS 19265+3116   19 28 31.2  +31 22 24.8 19 28 31.2  31 22 25      30.4       30.4         0.0   point source                                      CHO17* 
   685   IRAS 19271+1354   19 29 30.2     +14 0 47                           50.0       69.0        19.0   point source                        CHO17, VAL01*, YUN13 
   686   IRAS 19296+4331   19 31 12.9    +43 38 10 19 31 13.2  43 38 13       7.3       29.0        21.7   point source                        KIM13, TAK01, VAL01* 
   687   IRAS 19295+2228  19 31 38.97  +22 35 17.2 19 31 39.0  22 35 17     -85.0      -80.0         5.0   point source                                      YUN13* 
   688   IRAS 19307+1338    19 33 1.5    +13 44 40  19 33 1.7  13 44 42      28.0       52.0        24.0   point source                               VAL01*, YUN13 
   689   IRAS 19312+1950   19 33 24.3    +19 56 55                           14.0       50.8        36.8 crowded region DEG04C, NAK00, NAK03B, NAK07, YUN13*, YUN14 
   690        19319+2214    19 34 3.4    +22 21 14  19 34 3.6  22 21 16       8.8       33.6        24.8   point source                                     GOM15A* 
   691   IRAS 19327+0903   19 35 10.6      +9 9 59 19 35 11.0    9 10 1      38.9       44.5         5.6   point source                                      VAL01* 
   692   IRAS 19333+1918   19 35 30.9     +19 25 5 19 35 30.8   19 25 7     -26.6      -24.9         1.7   point source                                      VAL01* 
   693   IRAS 19334-0033    19 36 3.4     -0 26 50  19 36 3.5   0 26 51     -25.5      -19.9         5.6   point source                               KIM13, VAL01* 
   694   IRAS 19354+5005  19 36 49.38  +50 11 59.5 19 36 49.4  50 11 60      64.3       64.3         0.0   point source                                      TAK01* 
   695   IRAS 19349+1657   19 37 13.6     +17 3 49 19 37 12.8   17 3 47      -3.0        3.0         6.0   point source                                      YUN13* 
   696   IRAS 19356+1136   19 37 57.1     +11 43 9                          -30.2      -29.3         0.9              !                                      VAL01* 
   697   IRAS 19356+0754   19 38 1.19      +8 1 33  19 38 1.2    8 1 33    -144.7      -26.2       118.5   point source                                      YUN14* 
   698   IRAS 19356+1136    19 38 1.6  +11 43 18.2  19 38 1.6  11 43 18     -30.7      -28.8         1.9   point source                        KIM10, TAK01*, TAK94 
   699   IRAS 19361-1658    19 39 1.2    -16 51 56  19 39 0.7 -16 51 57      50.6       62.8        12.2   point source                        KIM10, TAK01, VAL01* 
   700   IRAS 19366+1149    19 39 1.7    +11 56 45  19 39 1.7  11 56 46     -52.3      -49.1         3.2   point source                                      VAL01* 
   701    IRAS19371+2855   19 39 7.77   +29 2 38.6  19 39 7.8   29 2 39       9.5        9.5         0.0   point source                                      CHO17* 
   702   IRAS 19374+0550  19 39 53.03   +5 57 53.2 19 39 53.1   5 57 55     -29.0       -3.0        26.0   point source                        KIM13, TAK01, YUN13* 
   703   IRAS 19394+4840   19 40 50.7    +48 47 30                          -25.0      -20.0         5.0              !                               CHO17, VAL01* 
   704         V1433 Aql  19 40 55.24  +15 20 15.8 19 40 55.2  15 20 16       1.1       15.2        14.1   point source                                      KIM10* 
   705   IRAS 19387+1527   19 41 3.14  +15 34 19.3  19 41 3.1  15 34 19      52.6       52.6         0.0   point source                                      TAK01* 
   706   IRAS 19393+2447     19 41 27    +24 54 56 19 41 26.9  24 54 57       3.0       17.0        14.0   point source                                      YUN13* 
   707   IRAS 19395+1949  19 41 43.42  +19 56 31.7 19 41 43.4  19 56 31      28.0       56.0        28.0   point source                                      YUN13* 
   708   IRAS 19395+1827  19 41 44.55  +18 34 25.8 19 41 44.5  18 34 26      -9.2       -9.2         0.0   point source                                      CHO17* 
   709            HM Sge  19 41 57.09  +16 44 39.9 19 41 57.1  16 44 40     -94.4      -94.4         0.0   point source                                      CHO10* 
   710   IRAS 19412+0337   19 43 45.1     +3 44 28                          -41.3      -22.1        19.2   point source                        KIM10, TAK01, VAL01* 
   711   IRAS 19417+2408   19 43 53.8    +24 15 32                           -1.0       11.0        12.0            YSO                                      SUN07* 
   712   IRAS 19422+3506      19 44 7   +35 14 8.2  19 44 7.0   35 14 8     -68.5      -33.5        35.0   point source                 KIM13*, NAK07, TAK01, VLE14 
   713   IRAS 19437+2410   19 45 52.2    +24 17 40                          -12.5        9.0        21.5 crowded region                                      SUN07* 
   714   IRAS 19442+2427     19 46 20    +24 35 24                           18.5       26.0         7.5            YSO                                      SUN07* 
   715   IRAS 19446+2505   19 46 47.1    +25 12 43                          -26.0       35.5        61.5            YSO                                      SUN07* 
   716   IRAS 19454+2536  19 47 30.69  +25 43 32.1 19 47 30.7  25 43 32      47.2       47.2         0.0   point source                                      CHO17* 
   717   IRAS 19464+3514  19 48 15.96   +35 22 6.1 19 48 15.9   35 22 6      12.0       35.0        23.0   point source                               YUN13*, YUN14 
   718   IRAS 19466+2751     19 48 38    +27 59 32 19 48 37.3  27 59 44      -2.8        5.0         7.8   point source                                      VAL01* 
   719   IRAS 19473+2421   19 49 25.8    +24 29 18                           -1.5       13.5        15.0              !                                      SUN07* 
   720   IRAS 19473+2413   19 49 25.9    +24 21 13                            5.5        8.5         3.0 crowded region                                      SUN07* 
   721   IRAS 19474+2637   19 49 32.6    +26 45 14                           15.5       18.5         3.0 crowded region                                      SUN07* 
   722   IRAS 19488+1346   19 51 9.54  +13 54 37.5  19 51 9.5  13 54 37      36.8       36.8         0.0   point source                                      CHO17* 
   723        OH65.4+1.3   19 51 21.2   +29 13 1.3 19 51 21.2   29 13 1     -37.0      -37.0         0.0   point source                                      KIM10* 
   724    1951461+272458   19 51 46.2  +27 24 58.5 19 51 46.2  27 24 59      29.4       32.7         3.3   point source                                      YUN14* 
   725   IRAS 19495+0835  19 51 57.71   +8 42 54.6 19 51 57.7   8 42 54      42.2       49.6         7.4   point source                               KIM13, TAK01* 
   726   IRAS 19499+2613    19 52 1.5     +26 21 9                           -1.0        1.5         2.5              !                                      SUN07* 
   727   IRAS 19508+2659   19 52 57.4     +27 7 42 19 52 57.9   27 7 45       6.3        6.3         0.0   point source                                      NAK07* 
   728   IRAS 19519+2527    19 54 3.1     +25 35 4  19 54 3.1   25 35 5     -19.0      -13.0         6.0   point source                                      VAL01* 
   729   IRAS 19522+1935     19 54 29    +19 43 44 19 54 28.9  19 43 43      49.9       49.9         0.0   point source                                      KIM13* 
   730   IRAS 19536+3237   19 55 37.8    +32 45 34 19 55 38.1  32 45 34     -54.0       85.0       139.0   point source                 KIM10, LEP77, TAK01, VAL01* 
   731   IRAS 19550-0201   19 57 35.8     -1 53 27 19 57 36.1  -1 53 12      26.9       31.6         4.7   point source                        KIM10, TAK01, VAL01* 
   732   IRAS 19560+3135    19 58 3.3     +31 44 7                          -74.5      -59.0        15.5 crowded region                                      SUN07* 
   733   IRAS 19566+3423   19 58 31.8    +34 31 32 19 58 32.3  34 31 34     -41.5      -39.0         2.5   point source                        TAK01, VAL01*, ZUC87 
   734   IRAS 19579+3223   19 59 50.8     +32 32 7 19 59 50.7  32 31 50      -2.0       22.0        24.0   point source                        CHO17, VAL01*, YUN13 
   735   IRAS 20000+4954    20 1 26.9     +50 2 34  20 1 27.5   50 2 33    -148.2     -147.5         0.7   point source                               KIM10, VAL01* 
   736   IRAS 19598+3324    20 1 45.6    +33 32 43                          -34.5      -14.0        20.5            YSO                                      SUN07* 
   737       OH 70.3+1.6      20 1 55    +33 34 24                          -45.0      -18.0        27.0            YSO                                      YUN13* 
   738   IRAS 20010+3011     20 3 5.3    +30 20 14   20 3 5.1  30 20 13      17.8       26.5         8.7   point source                        KIM13, NAK07, VAL01* 
   739   IRAS 20015+3019    20 3 34.9    +30 27 55                           14.0       28.0        14.0              !                                      VAL01* 
   740   IRAS 20015+3019   20 3 38.49   +30 28 9.4  20 3 38.5   30 28 9      16.7       20.1         3.4   point source                               KIM13, TAK01* 
   741   IRAS 20021+2156    20 4 17.3     +22 4 59  20 4 17.4   22 4 60      19.1       21.0         1.9   point source                                      YUN14* 
   742   IRAS 20029+2759     20 5 0.3      +28 8 0  20 4 59.5   28 7 57      15.0       28.0        13.0   point source                                      YUN13* 
   743   IRAS 20043+3225    20 6 19.5    +32 34 12                          -41.5      -39.0         2.5 crowded region                                      SUN07* 
   744   IRAS 20038-2722   20 6 55.24  -27 13 29.8  20 6 55.2 -27 13 30     -17.4      -15.6         1.8   point source                               KIM10, TAK01* 
   745   IRAS 20047+1248     20 7 5.4     +12 57 1   20 7 5.5  12 56 46     -48.3        1.0        49.3   point source          KIM10, SUN07, TAK01, TAK94, VAL01* 
   746   IRAS 20050+2720     20 7 6.8    +27 28 53                          -83.0        5.0        88.0 crowded region                                      SUN07* 
   747   IRAS 20056+3350    20 7 31.5    +33 59 39                            2.0       21.0        19.0 crowded region                                      SUN07* 
   748   IRAS 20052+0554    20 7 43.2      +6 3 13  20 7 43.0    6 3 12     -79.7      -76.6         3.1   point source                                      VAL01* 
   749   IRAS 20067+3415    20 8 41.3    +34 24 19                            1.5       28.5        27.0 crowded region                                      SUN07* 
   750   IRAS 20081+3122    20 10 9.2    +31 31 34                          -59.0       63.5       122.5 crowded region                                      SUN07* 
   751   IRAS 20094-1121  20 12 14.27  -11 12 19.5 20 12 14.3 -11 12 20     -21.9      -21.9         0.0   point source                                      TAK01* 
   752            AC Cyg   20 12 49.8   +49 27 3.1 20 12 49.8   49 27 3     -31.0      -31.0         0.0   point source                                      KIM13* 
   753   IRAS 20109+3205   20 12 56.3    +32 14 45                           51.1       55.3         4.2              !                        KIM13, TAK01, VAL01* 
   754   IRAS 20110+3321   20 12 57.7    +33 30 25                           12.5       15.5         3.0              !                                      SUN07* 
   755   IRAS 20120+3752   20 13 55.5     +38 1 38                           89.0       93.5         4.5              !                                      SUN07* 
   756   IRAS 20120+3707   20 13 56.7    +37 16 14                          -79.0      -75.0         4.0 crowded region                                      SUN07* 
   757   IRAS 20126+4104   20 14 26.1    +41 13 31                          -28.0        0.5        28.5            YSO                                      SUN07* 
   758   IRAS 20123+0429   20 14 50.3     +4 38 56 20 14 50.3   4 38 56     -18.0      -18.0         0.0   point source                                      CHO17* 
   759   IRAS 20125+0856   20 14 54.7      +9 5 20 20 14 55.1    9 5 21     -35.3      -27.8         7.5   point source                        TAK01, TAK94, VAL01* 
   760    IRAS20127+2430     20 14 57    +24 39 23 20 14 56.9  24 39 25      15.1       15.1         0.0   point source                                      CHO17* 
   761   IRAS 20143+3634   20 16 11.2    +36 43 24                          -15.5        6.5        22.0              !                                      SUN07* 
   762    IRAS 2014+3526 20 16 21.681  +35 36 5.18 20 16 21.9   35 36 6     -72.4      -72.4         0.0   point source                                      ZUC87* 
   763   IRAS 20171+2732  20 19 11.08  +27 42 11.9 20 19 11.1  27 42 12      56.4       56.4         0.0   point source                                      KIM13* 
   764   IRAS 20188+3928   20 20 39.3    +39 37 52                           -2.5        1.5         4.0            YSO                                      SUN07* 
   765   IRAS 20194+1707   20 21 44.4    +17 17 25                           23.0       32.0         9.0              !                        CHO17, VAL01*, YUN13 
   766   IRAS 20227+4154   20 24 31.4     +42 4 17                           -9.0        5.0        14.0            YSO                                      SUN07* 
   767   IRAS 20231+3440      20 25 7     +34 50 5                            1.0        8.0         7.0 crowded region                                      SUN07* 
   768   IRAS 20241+3811   20 25 57.2    +38 21 11 20 25 58.0   38 21 7     -12.5       -1.5        11.0   point source                        KIM10, TAK01, VAL01* 
   769   IRAS 20243+3752   20 26 12.9     +38 2 17                           -7.5        6.0        13.5 crowded region                                      SUN07* 
   770            WX Del  20 26 56.69    +15 6 1.9 20 26 56.7    15 6 2      82.0       82.0         0.0   point source                                      CHO17* 
   771   IRAS 20255+4032   20 27 22.8    +40 42 51                          -68.5      -60.5         8.0              !                                      SUN07* 
   772   IRAS 20255+3712   20 27 25.5    +37 22 48                          -15.0       13.5        28.5            YSO                                      SUN07* 
   773   IRAS 20267+2105   20 28 56.9    +21 15 35 20 28 57.1  21 15 37     -88.0      -56.9        31.1   point source                        CHO17, LEP77, VAL01* 
   774   IRAS 20275+4001   20 29 24.9    +40 11 19                          -34.0        5.0        39.0            YSO                                      SUN07* 
   775   IRAS 20280+2631   20 30 8.55  +26 41 37.6  20 30 8.6  26 41 37      14.0       14.0         0.0   point source                                      CHO17* 
   776   IRAS 20286+4105     20 30 28    +41 15 47                          -12.5        3.5        16.0              !                                      SUN07* 
   777   IRAS 20290+4052   20 30 50.8     +41 2 25                           -5.0       -1.5         3.5            YSO                                      SUN07* 
   778   IRAS 20293+3952   20 31 10.7     +40 3 10                          -42.5       28.0        70.5            YSO                                      SUN07* 
   779   IRAS 20296-2151  20 32 34.09  -21 41 25.6 20 32 34.1 -21 41 26       7.2        9.2         2.0   point source                               KIM10, TAK01* 
   780   IRAS 20306+3749   20 32 34.6    +37 59 36                           62.5       66.0         3.5 crowded region                                      SUN07* 
   781   IRAS 20309+3836     20 32 46    +38 46 17                          -11.5       -4.0         7.5            YSO                                      SUN07* 
   782   IRAS 20321+4112   20 33 55.7    +41 22 42                          -68.0      -61.5         6.5              !                                      SUN07* 
   783   IRAS 20326+3757     20 34 33      +38 8 1                           19.0       28.0         9.0            YSO                                      SUN07* 
   784          V778 Cyg    20 36 7.4     +60 5 26  20 36 7.4   60 5 26     -25.0      -14.2        10.8   point source                               KIM13, OHN13* 
   785         V1828 Cyg  20 36 57.04  +37 52 33.9 20 36 57.0  37 52 34      -4.8       -4.8         0.0   point source                                      YOO14* 
   786   IRAS 20363+3401  20 38 19.82  +34 12 20.7 20 38 19.8  34 12 21      12.3       14.0         1.7   point source                               KIM13, TAK01* 
   787            W 75-N   20 38 37.4    +42 37 56                          -16.0       67.5        83.5            YSO                                      SUN07* 
   788             DR 21      20 39 0    +42 19 28                          -40.0      -37.0         3.0              !                                      SUN07* 
   789   IRAS 20381+5001   20 39 39.6    +50 12 15 20 39 39.6  50 12 17     -43.0      -29.5        13.5   point source                                      YOO14* 
   790   IRAS 20394+4554   20 41 10.4     +46 5 16                           -1.5        0.5         2.0 crowded region                                      SUN07* 
   791   IRAS 20403+3700   20 42 18.5    +37 11 40 20 42 18.5  37 11 41     -63.6      -56.2         7.4   point source                               KIM13, VAL01* 
   792   IRAS 20417+3759   20 43 40.9     +38 9 55                           11.7       14.0         2.3   point source                                      VAL01* 
   793   IRAS 20428+4515   20 44 33.4    +45 26 32                          -77.5      -73.5         4.0 crowded region                                      SUN07* 
   794           NML Cyg  20 46 25.54   +40 6 59.4                          -21.9        5.3        27.2   point source                        KIM10, TAK01*, TAK94 
   795   IRAS 20440+0412   20 46 33.2     +4 23 38 20 46 33.2   4 23 36     -52.0      -48.0         4.0   point source                        CHO17, VAL01*, YUN13 
   796             V Aqr  20 46 49.36   +2 26 15.2                          -46.2      -27.1        19.1   point source                                      KIM13* 
   797      OH83.42-0.89   20 50 58.6    +42 48 11 20 50 58.6  42 48 11     -49.5      -25.5        24.0   point source                        KIM13*, NAK07, TAK01 
   798   IRAS 20529+3013    20 55 5.6    +30 24 50  20 55 5.5  30 24 52      -6.8        7.8        14.6   point source                 KIM10, TAK01, TAK94, VAL01* 
   799   IRAS 20553+5208   20 56 53.1     +52 20 6                          -19.0       -5.0        14.0 crowded region                                      SUN07* 
   800             U Equ 20 57 16.267  +2 58 46.09 20 57 16.3   2 58 45     -75.0      -75.0         0.0   point source                                      ZUC87* 
   801   IRAS 20541-6549   20 58 28.1    -65 38 17 20 58 27.4 -65 38 29     -18.0      -18.0         0.0   point source                                      DEG89* 
   802   IRAS 20599+4843    21 1 34.7    +48 54 54                          -74.0      -67.5         6.5 crowded region                                      SUN07* 
   803          V407 Cyg    21 2 9.81    +45 46 33                          -31.5      -31.5         0.0   point source                                      CHO10* 
   804   IRAS 21008+4700    21 2 32.4    +47 12 36                          -47.0      -38.5         8.5              !                                      SUN07* 
   805   IRAS 21025+4912    21 4 15.4    +49 24 25                          -79.0      -64.0        15.0 crowded region                                      SUN07* 
   806   IRAS 21062+0058    21 8 47.3     +1 10 13  21 8 47.7   1 10 14      19.3       21.5         2.2   point source                                      VAL01* 
   807   IRAS 21074+4949     21 9 8.1     +50 1 60                          -95.0      -67.5        27.5            YSO                                      SUN07* 
   808   IRAS 21078+5211    21 9 25.2    +52 23 44                          -43.5        5.5        49.0            YSO                                      SUN07* 
   809   IRAS 21074+1812    21 9 46.6    +18 24 50  21 9 46.6  18 24 49      23.0       27.0         4.0   point source                                      YUN13* 
   810   IRAS 21086+5238   21 10 13.4     +52 51 1                          -13.5       -8.3         5.2   point source                        KIM10, TAK01, VAL01* 
   811   IRAS 21079+1822  21 10 17.16  +18 34 40.6 21 10 17.2  18 34 40       0.7        0.7         0.0   point source                                      CHO17* 
   812   IRAS 21100-1435  21 12 46.34    -14 23 33 21 12 46.3 -14 23 34     -54.0      -54.0         0.0   point source                                      TAK01* 
   813   IRAS 21122+4726   21 13 59.2    +47 39 25                          -34.5      -29.5         5.0              !                                      SUN07* 
   814   IRAS 21120+0736  21 14 29.57   +7 48 33.7 21 14 29.5   7 48 34      22.6       34.2        11.6   point source                                      KIM13* 
   815   IRAS 21144+5430   21 15 55.9    +54 43 31                          -97.5      -81.5        16.0 crowded region                                      SUN07* 
   816  IRAS 21175+5116A   21 19 13.6    +51 29 10                          -69.0      -52.5        16.5 crowded region                                      SUN07* 
   817   IRAS 21174+1747  21 19 44.94   +18 0 29.8 21 19 44.9   18 0 30     -77.6      -77.6         0.0   point source                                      KIM13* 
   818   IRAS 21208+7737   21 19 58.5    +77 50 36                           34.6       37.2         2.6              !                               KIM13, VAL01* 
   819   IRAS 21216+5536   21 23 9.23  +55 49 14.8  21 23 9.2  55 49 15     -20.0        1.0        21.0   point source                               LEP77, YUN13* 
   820   IRAS 21228+5332   21 24 29.1    +53 45 34                          -99.5      -97.0         2.5 crowded region                                      SUN07* 
   821          V363 Cep  21 27 31.42  +71 48 59.7 21 27 28.1  71 48 49     -22.6      -22.6         0.0   point source                                      YOO14* 
   822   IRAS 21266+5016   21 28 22.6    +50 29 53                          -59.5      -56.0         3.5 crowded region                                      SUN07* 
   823   IRAS 21290+5535   21 30 38.7    +55 48 59                          -78.5      -74.5         4.0            YSO                                      SUN07* 
   824            UU Peg   21 31 4.08   +11 9 12.8  21 31 4.2   11 9 13      20.1       20.1         0.0   point source                                      KIM10* 
   825   IRAS 21307+5049   21 32 31.5     +51 2 22                          -97.0      -25.5        71.5 crowded region                                      SUN07* 
   826   IRAS 21305+2118   21 32 53.7     +21 32 0 21 32 53.6   21 32 1     -51.5      -28.7        22.8   point source                                      KIM13* 
   827   IRAS 21334+5039    21 35 9.2     +50 53 9                          -49.5      -42.0         7.5 crowded region                                      SUN07* 
   828   IRAS 21341+5101   21 35 52.4    +51 14 42 21 35 52.1  51 14 57      -8.0       -6.0         2.0   point source                                      YUN13* 
   829   IRAS 21352+4307   21 37 10.9    +43 20 36 21 37 11.4  43 20 38       8.5       12.0         3.5   point source                                      SUN07* 
   830   IRAS 21379+5106   21 39 40.8    +51 20 35                          -50.5       -4.5        46.0 crowded region                                      SUN07* 
   831   IRAS 21381+5000   21 39 58.7    +50 14 21 21 39 58.3  50 14 21     -55.5      -32.0        23.5   point source                                      SUN07* 
   832   IRAS 21391+5802   21 40 42.4     +58 16 9                          -28.5        8.5        37.0            YSO                                      SUN07* 
   833   IRAS 21414+7609   21 41 27.2    +76 23 11 21 41 27.0  76 23 11     -50.7      -49.9         0.8   point source                               KIM13, VAL01* 
   834           RNO 138   21 42 57.2     +66 4 47                          -19.0       -3.5        15.5              !                                      SUN07* 
   835      NGC 7129 FIR    21 43 1.3     +66 3 37                          -71.5       46.0       117.5 crowded region                                      SUN07* 
   836   IRAS 21413+5442    21 43 1.4    +54 56 16                          -73.5      -56.5        17.0            YSO                                      SUN07* 
   837   IRAS 21418+6552    21 43 6.1     +66 6 52                          -33.5       -3.0        30.5            YSO                                      SUN07* 
   838            mu Cep 21 43 30.534 +58 46 50.23 21 43 30.4  58 46 49      25.8       25.8         0.0   point source                                      TAK94* 
   839   IRAS 21426+1228    21 45 4.3    +12 41 50  21 45 4.6  12 41 55       8.0       13.5         5.5   point source                 KIM10, TAK01, TAK94, VAL01* 
   840   IRAS 21436+5657     21 45 16    +57 10 58                           55.0       57.5         2.5            YSO                                      SUN07* 
   841   IRAS 21439-0226  21 46 31.85   -2 12 45.9 21 46 31.8  -2 12 46     -70.8      -70.8         0.0   point source                                      TAK01* 
   842   IRAS 21453+5959  21 46 52.64  +60 13 48.5 21 46 52.7  60 13 48     -60.0      -27.0        33.0   point source                                      YUN13* 
   843   IRAS 21462+5212      21 48 2    +52 26 30                          -17.0      -13.5         3.5 crowded region                                      SUN07* 
   844   IRAS 21519+5613   21 53 39.2    +56 27 45                         -100.5       -0.5       100.0 crowded region                                      SUN07* 
   845   IRAS 21522+6018   21 53 46.1  +60 32 14.2 21 53 46.1  60 32 14      19.8       21.0         1.2   point source                                      YUN14* 
   846   IRAS 21526+5728   21 54 18.4    +57 42 51                          -82.5      -79.0         3.5            YSO                                      SUN07* 
   847   IRAS 21527+5727   21 54 23.3    +57 41 42                          -77.5      -51.0        26.5              !                                      SUN07* 
   848   IRAS 21553+5908   21 56 59.4    +59 22 38                          -94.0      -84.5         9.5            YSO                                      SUN07* 
   849   IRAS 21563+5630    21 58 1.3  +56 44 49.6  21 58 1.3  56 44 49      -7.0       -5.0         2.0   point source                                      YUN13* 
   850         V1415 Cyg    22 1 17.6    +54 32 34  22 1 17.4  54 32 33     -34.3      -21.1        13.2   point source                                      OHN13* 
   851   IRAS 22035+3506   22 5 42.09  +35 20 54.5  22 5 42.1  35 20 54       2.9       12.1         9.2   point source                        KIM10, TAK01*, TAK94 
   852   IRAS 22048+5914    22 6 29.9    +59 29 28  22 6 29.6  59 29 28     -61.2      -61.2         0.0   point source                                      TAK01* 
   853   IRAS 22052+4034    22 7 20.1    +40 48 42  22 7 18.8  40 48 53     -29.0      -23.0         6.0   point source                                      YUN13* 
   854   IRAS 22097+5647  22 11 31.88   +57 2 17.4 22 11 31.9   57 2 17     -62.0      -39.0        23.0   point source                        KIM13, YUN13*, YUN14 
   855   IRAS 22134+5834    22 15 9.1     +58 49 9                          -30.5      -13.0        17.5            YSO                                      SUN07* 
   856    2216103+522133  22 16 10.39  +52 21 33.2                          -48.0      -28.0        20.0 crowded region                                      YUN13* 
   857   IRAS 22176+6303   22 19 18.3    +63 18 46                          -20.5       10.5        31.0            YSO                                      SUN07* 
   858       0H 104.91+2  22 19 26.67 +59 51 22.48                          -38.4      -38.4         0.0   point source                                      TAK94* 
   859   IRAS 22178+6317   22 19 27.8    +63 32 55                           -7.5       -4.0         3.5            YSO                                      SUN07* 
   860   IRAS 22180+3225  22 20 20.12  +32 40 27.3 22 20 20.1  32 40 27     -20.0      -15.0         5.0   point source                                      YUN13* 
   861   IRAS 22198+6336   22 21 27.6    +63 51 42                          -28.0       -7.5        20.5              !                                      SUN07* 
   862    2233550+653918  22 33 55.02  +65 39 18.5                          -16.0       -6.0        10.0            YSO                                      YUN13* 
   863   IRAS 22376+7455   22 38 47.2    +75 11 29                           30.5       34.0         3.5              !                                      SUN07* 
   864   IRAS 22394+6930   22 40 59.8  +69 46 14.7 22 40 59.8  69 46 15     -45.5      -43.2         2.3   point source                                      YUN14* 
   865   IRAS 22466+6942  22 48 14.03  +69 58 28.5 22 48 14.1  69 58 29     -50.0      -44.0         6.0   point source                               CHO17, YUN13* 
   866   IRAS 22475+5939   22 49 29.5    +59 54 56                          -60.0      -41.0        19.0            YSO                                      SUN07* 
   867   IRAS 22480+6002   22 49 59.1    +60 17 55 22 49 59.0  60 17 56     -60.7      -40.5        20.2   point source                        NAK07, VAL01*, YOO14 
   868   IRAS 22506+5944   22 52 38.6     +60 0 56                          -64.0      -44.0        20.0 crowded region                                      SUN07* 
   869   IRAS 22512+6100   22 53 11.9    +61 16 57  22 53 9.5  61 16 59     -56.4      -47.3         9.1   point source                        KIM13, TAK01, VAL01* 
   870         IRC+40525  22 53 20.38  +36 30 26.2 22 53 20.4  36 30 26     -56.9      -56.9         0.0   point source                                      CHO17* 
   871   IRAS 22517+6215   22 53 40.5    +62 31 59                          -13.0      -10.5         2.5            YSO                                      SUN07* 
   872   IRAS 22516+0838  22 54 11.41    +8 54 7.5 22 54 11.4    8 54 7      -7.8       14.0        21.8   point source                        KIM10, TAK01*, TAK94 
   873   IRAS 22525+6033   22 54 30.7    +60 49 18                          -68.0      -38.0        30.0              !          KIM10, TAK01, TAK94, VAL01*, YUN13 
   874   IRAS 22543+6145   22 56 17.9     +62 1 46                          -67.0       39.5       106.5            YSO                                      SUN07* 
   875   IRAS 22556+5833   22 57 41.9    +58 49 12 22 57 41.0  58 49 13     -58.3      -44.8        13.5   point source          CHO10, KIM10, TAK01, TAK94, VAL01* 
   876   IRAS 22566+5830   22 58 41.3    +58 46 57                          -56.0      -49.0         7.0              !                                      SUN07* 
   877   IRAS 23004+5642      23 2 35    +56 58 54                          -53.5      -49.0         4.5              !                                      SUN07* 
   878   IRAS 23011+6126    23 3 13.1    +61 42 26                          -49.5      -32.5        17.0 crowded region                                      SUN07* 
   879    2303421+614741   23 3 42.15  +61 47 41.4                           -9.1        2.9        12.0 crowded region                                      YUN14* 
   880   IRAS 23033+5951    23 5 25.2     +60 8 11                          -75.0      -57.5        17.5 crowded region                                      SUN07* 
   881   IRAS 23041+1016   23 6 39.17  +10 32 36.1  23 6 39.2  10 32 36      21.8       24.6         2.8   point source                        KIM10, TAK01*, TAK94 
   882   IRAS 23071+6033    23 9 14.1    +60 49 17                          -59.5      -56.0         3.5 crowded region                                      SUN07* 
   883   IRAS 23116+6111   23 13 44.7     +61 28 9                         -101.5      -21.0        80.5            YSO                                      SUN07* 
   884   NGC 7538 IRS 11   23 13 44.8    +61 26 53                         -153.5      -46.5       107.0            YSO                                      SUN07* 
   885   IRAS 23134+6131   23 15 34.7    +61 47 42                          -58.5      -40.5        18.0 crowded region                                      SUN07* 
   886   IRAS 23138+5945    23 16 4.8     +60 1 60                          -50.0      -42.0         8.0            YSO                                      SUN07* 
   887   IRAS 23139+5939    23 16 9.3    +59 55 23                          -61.5      -37.0        24.5 crowded region                                      SUN07* 
   888   IRAS 23151+5912   23 17 21.1    +59 28 49                          -68.0      -38.0        30.0            YSO                               SUN07*, ZUC87 
   889            EU And   23 19 58.2    +47 14 28 23 19 58.9  47 14 35     -42.0      -33.8         8.2   point source                               KIM13, OHN13* 
   890   IRAS 23182+3920   23 20 37.3    +39 37 11                          -20.5        0.5        21.0   point source                 KIM10, KIM13, TAK01*, TAK94 
   891   IRAS 23291+6359   23 31 23.8    +64 16 29                            2.0        5.5         3.5            YSO                                      SUN07* 
   892   IRAS 23314+6033   23 33 44.4    +60 50 30                          -49.0      -46.0         3.0            YSO                                      SUN07* 
   893         IRC+10537  23 33 47.07     +6 17 55                          -19.2      -19.2         0.0   point source                                      KIM13* 
   894   IRAS 23385+6053   23 40 53.2    +61 10 21                          -53.5      -43.0        10.5            YSO                                      SUN07* 
   895             R Aqr 23 43 49.462   -15 17 4.2 23 43 49.5  -15 17 5     -18.1      -18.1         0.0   point source                                      CHO10* 
   896   IRAS 23416+6130   23 44 3.28  +61 47 22.2  23 44 3.3  61 47 22     -48.0      -39.0         9.0   point source                 KIM13, TAK01*, TAK94, YUN13 
   897   IRAS 23558+5106   23 58 25.7    +51 23 18                           24.9       27.7         2.8   point source                 KIM10, TAK01, TAK94, VAL01* 
